Data-driven decision-focused surrogate modeling

We introduce the concept of decision-focused surrogate modeling for solving computationally challenging nonlinear optimization problems in real-time settings. The proposed data-driven framework seeks to learn a simpler, e.g. convex, surrogate optimization model that is trained to minimize the decision prediction error, which is defined as the difference between the optimal solutions of the original and the surrogate optimization models. The learning problem, formulated as a bilevel program, can be viewed as a data-driven inverse optimization problem to which we apply a decomposition-based solution algorithm from previous work. We validate our framework through numerical experiments involving the optimization of common nonlinear chemical processes such as chemical reactors, heat exchanger networks, and material blending systems. We also present a detailed comparison of decision-focused surrogate modeling with standard data-driven surrogate modeling methods and demonstrate that our approach is significantly more data-efficient while producing simple surrogate models with high decision prediction accuracy.

==> Figures/E2E_2622.csv <==
0,1,2,3,4,5,6,7,8,9
142.9368807268269,92.53645221654611,122.0882401958077,121.6746564715869,101.10965927499856,94.68740256293775,97.81583003851927,107.95307535421222,114.593245529313,137.4912933730064
98.55215021548916,117.59604252364929,131.8227911969867,192.03446206723868,156.77684539221107,110.13186960537062,100.2252715577893,132.97936223199068,161.4870162963196,116.38319027283487
120.37319086402533,105.00741865887878,226.0202553426085,90.99176311128416,136.9900231512124,114.26824035767149,155.66516310975206,95.72319248779615,175.95577552446136,118.10296304401167
75.25887187209422,83.54302158023664,105.88241016133469,111.3750059458266,84.42012110901885,74.4248183688955,97.05887295982619,91.7004192483346,93.512278454679,90.20818212199771
74.81042049707274,80.53339718449642,72.90168998454197,98.75646241736304,84.82066890497929,66.26154099811448,83.63547632879653,74.43231812066402,78.34477380398577,69.02302907306998
64.38286180740943,81.90260872765133,69.86461647969664,73.12624398482775,84.11844056002981,80.1495971697161,73.11785378740204,78.4521621384141,66.86696555291783,72.15579480512574
78.0524417098407,73.44424793916612,71.84001042777948,61.95185050035531,66.27083178409576,61.34008192168196,63.57060957154388,73.5231180092837,61.68315402336356,72.07162746645544
59.13204625807684,60.78974037400249,61.96520965148777,79.30230464733599,73.60699802631746,78.03339090016358,64.89911732617786,63.170973938743145,69.18466225055963,65.56098844322473
67.47600913743955,64.45750975349637,61.08182665832887,66.18493218538394,60.631169560901974,61.73012647617637,66.336148695898,64.52890518809643,62.078078552702564,62.12329008897496
59.69517875755199,70.84161595069646,77.00325482551345,66.62759713298817,65.07565217142621,62.47290345118843,59.68922666408487,57.75853025051531,69.23483373063695,63.83136554313185
57.333923269782225,62.715450607472306,64.4759888852424,55.82098134121086,63.60234925242872,58.090714527846906,61.54284589072031,59.41031199428996,61.61326604661741,65.60625568278472
55.466645738178634,65.9836458946026,55.22222741694785,53.34366172839521,61.51530889803114,63.4611706966822,66.81571491611095,56.60606162068238,61.55977625592773,63.01821502574518


==> Figures/E2E_440.csv <==
0,1,2,3,4,5,6,7,8,9
288.11172182394506,209.4155371871261,140.3446226803172,182.9640442829037,114.75916285532496,147.60427993705898,87.83794389572023,150.4302037778494,91.47749698769353,128.48497487659114
125.00068804077623,122.40697344560725,157.49269899016127,107.77251906211951,131.48009789824624,201.09911650549228,114.25790691527317,100.3069416442962,137.61774071872168,179.12365163897695
128.37048565939975,115.7764633592299,256.24729247125816,112.39292232429344,89.64692280971916,157.9118992772619,113.70527869862032,113.79755489419273,168.4339341719121,137.30499810029724
61.2530751642007,67.19536953278786,85.80679774240802,91.77730449539186,107.86350782044228,77.60085168871935,87.19237452615035,80.20805308404762,93.22564393915796,75.34349184420817
70.13098222497143,78.0260252116723,65.95415772402698,89.51504572800226,64.03694370388882,62.970900798490355,75.93832144161507,77.06726267696186,94.73917020548365,62.304102109956276
64.71099592998867,62.25828214832348,74.93856453264614,70.63202384796807,69.39309959402415,65.2183789993667,70.95074162377993,64.01452735406995,50.3076812791935,63.07371703950987
70.76518171575013,61.33743460940111,67.37411540168466,61.56409611707647,54.763355888187505,64.75727876594605,58.146221356926524,64.7389799334854,57.793767384816235,64.14120079662278
58.22681970040549,60.43086087413437,54.347211464437784,64.85876691511952,61.11813074422523,62.081956015810384,58.16508641483114,64.70153790372005,59.17251600327587,62.876054039944904
61.46565258612869,58.768583973470065,62.6008506036536,67.9923566909145,58.87888792632146,63.33005890790395,63.328522414587326,55.28153930036634,60.26562544056046,62.08931330266827
60.061619479719596,64.72933028716176,71.2510253758678,63.32525978765875,61.15018502033656,59.44250984270988,55.871033398962155,59.09520166881543,63.341914661052755,62.645560857774214
54.66672097896454,61.010478506675526,61.45656950820895,54.24006438540571,62.16173091084576,59.70787360144988,65.24151607286286,60.73673653768763,58.449928191789475,63.44374020707206
55.50640043895632,64.46464439903995,54.13412892191381,50.534071370606625,59.471708208488636,66.62941287397838,61.75502781920614,53.61218145107611,58.84361565900994,60.9513162925319


==> Figures/E2E_4572.csv <==
0,1,2,3,4,5,6,7,8,9
93.23721469948825,93.25436727823188,115.21479231719253,101.23101051010113,105.26509418444995,100.58865245758824,103.92477448411806,109.49458917977387,101.5635495593385,98.9271739806125
95.6684957487043,152.12212064542302,106.43362859577707,103.87128300247689,111.84237173835645,114.02033226334112,101.40536241174159,124.30523439389623,100.25987969035312,101.47508692031305
186.21640100228498,128.49443825887636,137.16370197574682,107.58530778474004,145.20571179620623,107.95677277025618,106.41374890013547,116.67076283789092,120.96333294437787,90.6230271817217
65.30515012004808,116.4285798793221,104.07315782627427,85.85558235268759,100.2593556488915,90.34265603728218,89.81908086259864,143.10748345666053,73.7653744095845,101.4650845912503
96.90341096790672,96.31944220468236,97.12426250956948,117.23650269935095,75.66511305711444,74.38213609037751,69.12209891300185,80.74927392010434,78.60155655327564,70.40107236777538
86.88771384062093,92.2879992602186,71.59081366180769,98.38753482280714,66.13307634737193,71.70249673833436,120.84099652940155,76.90440232105253,81.73075862819825,84.67660649878546
72.73039680886997,75.4214836152101,84.0247514259923,72.80601293495472,81.28532039351677,70.39162416913331,70.78290169692896,82.410448994817,108.80730504260119,75.09435339428747
63.47730045525213,64.60901884195894,68.3308135436493,58.13765562066953,66.03508963984855,74.03703338692628,68.02314075893736,85.1557925483872,91.20469627391249,66.32290354814249
60.80725046998439,61.048593820293284,62.21676541155959,66.4225345209071,63.79765128884768,65.57915205867388,61.04397579842628,60.92614211121074,64.82568085494113,63.54852101490597
61.30147839207503,76.94613257052248,63.29896414843196,61.617128114064826,62.294144724952396,56.01155179750984,61.16412017776615,63.801007026912096,71.69100664999779,65.23364054771586
60.831055446344735,60.248791784423254,58.31734583936705,62.60006114045362,65.10666538016912,58.07295137250867,65.2704420818805,60.150234649132834,59.359242715060475,63.80135529509143
56.06904684817195,66.42882318857593,54.10762605460958,53.04908320527865,64.06911845375056,67.45501681451364,69.22579054020696,55.784197931606556,59.056713314264044,62.2021108694305


==> Figures/computation_time_stats.csv <==
global_true_time,local_true_time,surrogate_time
0.012783051,0.043135881,0.006350994
0.013587952,0.049427032,0.006398916
0.013594866,0.050065994,0.006426096
0.013911963,0.051470995,0.00643301
0.01403904,0.052562952,0.006510019
0.014085054,0.052713871,0.006517887
0.014358997,0.05277586,0.006556988
0.014364004,0.053158998,0.006564856
0.014424801,0.053858042,0.006570101
0.014596939,0.053881884,0.006577015
0.014729023,0.054154158,0.006579161
0.014729977,0.054332972,0.006587982
0.01497817,0.054615021,0.006588936
0.014997959,0.055224895,0.006592989
0.015001059,0.055847168,0.006609917
0.015017033,0.055983067,0.006629944
0.015017986,0.056437016,0.006630898
0.015112877,0.056532145,0.00663805
0.015210867,0.056620836,0.006649017
0.015240908,0.05667901,0.006669998
0.015471935,0.056877136,0.006673098
0.015522957,0.05705905,0.006713867
0.015573025,0.057079077,0.00672102
0.015575886,0.057117939,0.006724119
0.015602112,0.057203054,0.00672698
0.015613079,0.057398081,0.006732941
0.015733004,0.057717085,0.00673914
0.015748024,0.057969093,0.006749153
0.015802145,0.0579741,0.006749868
0.015814781,0.058079958,0.006755114
0.015856981,0.05824995,0.006757021
0.015884161,0.058357954,0.006770134
0.01591897,0.058511972,0.006803989
0.015977144,0.058648825,0.006803989
0.01604414,0.05879283,0.006827831
0.016112089,0.058860064,0.00682807
0.01611495,0.059005022,0.006855965
0.016116142,0.059269905,0.006863832
0.016122103,0.059442043,0.006865978
0.016159058,0.059499979,0.006871939
0.016226053,0.059512138,0.006876945
0.016226053,0.059690952,0.006882906
0.016256094,0.060268879,0.006898165
0.016321898,0.060305834,0.006925106
0.016346931,0.060334921,0.006928205
0.016362906,0.060564995,0.006929874
0.01647687,0.060698986,0.006931067
0.016479015,0.060734987,0.00693202
0.01651597,0.060734987,0.006933928
0.016521931,0.060818911,0.006940842
0.016523838,0.060871124,0.006943941
0.016530991,0.060997963,0.006954908
0.016609192,0.061090946,0.0069561
0.016639948,0.061229944,0.006962061
0.016664028,0.061378002,0.006973982
0.016672134,0.061387062,0.006978035
0.016741991,0.061406136,0.006982088
0.016748905,0.061578989,0.006983042
0.016778946,0.061595201,0.007000923
0.016934156,0.061742067,0.007006168
0.016944885,0.061846972,0.007009983
0.016970873,0.061949015,0.00701499
0.016978025,0.061980009,0.007015944
0.017032862,0.061987877,0.007022142
0.017114878,0.061999083,0.007023096
0.017145872,0.062151909,0.007027149
0.017179012,0.062354088,0.007031918
0.017220974,0.062520027,0.007035017
0.017328978,0.062578201,0.007036924
0.017329931,0.063125849,0.007040977
0.017407894,0.063335896,0.007055998
0.017561197,0.063369989,0.007055998
0.017574072,0.063380957,0.007062912
0.017643929,0.063391924,0.007066011
0.01770997,0.063446999,0.00707078
0.017730951,0.063493967,0.007076979
0.017764091,0.063555002,0.007076979
0.017768145,0.063598871,0.007083178
0.017796993,0.063633204,0.007084846
0.017812967,0.063692093,0.007087946
0.01786685,0.063719988,0.00709796
0.017939091,0.063945055,0.007104874
0.017940044,0.063984871,0.007105112
0.017949104,0.063995838,0.007107973
0.018085003,0.064040184,0.007109165
0.018114805,0.064178944,0.007112026
0.018140078,0.064264059,0.00713706
0.018234968,0.064352036,0.007152081
0.018240929,0.06454587,0.007158041
0.018321991,0.064556122,0.007158995
0.018522978,0.064582825,0.007166147
0.018612146,0.064670086,0.007179022
0.018613815,0.064755917,0.007184029
0.018617153,0.064831018,0.007190943
0.018623829,0.064835072,0.007193089
0.018625021,0.064893007,0.007197142
0.018665075,0.064924002,0.007212877
0.018703938,0.064932823,0.007217169
0.01891017,0.064935923,0.00722003
0.018929005,0.06520009,0.007220984
0.019068956,0.065207958,0.007226229
0.019070864,0.065275908,0.007233858
0.019191027,0.065289021,0.00723505
0.019320011,0.06529212,0.007237196
0.019348145,0.065393925,0.007241011
0.019385099,0.065400124,0.007246017
0.019418955,0.065403938,0.00725317
0.019536972,0.065637112,0.007255793
0.019611835,0.065696001,0.007256031
0.019623041,0.065699816,0.007256031
0.019730091,0.065867901,0.007256031
0.019824982,0.065867901,0.007256985
0.019854069,0.065911055,0.007256985
0.019896984,0.065914869,0.007260084
0.019915819,0.065917015,0.007264137
0.019979954,0.065965891,0.007265091
0.019987822,0.065984964,0.007271051
0.020008087,0.065988064,0.007276058
0.020026922,0.066035986,0.007277012
0.020179987,0.066037893,0.007286787
0.020220995,0.066107988,0.007287025
0.020317793,0.066112995,0.007291079
0.020415068,0.066146135,0.007291794
0.020586014,0.066171885,0.007292032
0.020605087,0.066376925,0.007296085
0.020684958,0.066614866,0.007297039
0.020720005,0.066684961,0.007297993
0.020972013,0.066693068,0.007298946
0.020988941,0.066721916,0.007300138
0.021008968,0.066792011,0.007300138
0.021090031,0.06684494,0.007302046
0.02147007,0.066859007,0.007302999
0.021481037,0.066982985,0.007303953
0.021515131,0.067031145,0.007306099
0.021576881,0.067121983,0.007308006
0.021597862,0.067244053,0.007311821
0.021600962,0.067286968,0.007312059
0.021605015,0.06738019,0.007313013
0.021673918,0.067413807,0.007313967
0.021761894,0.067560911,0.00731492
0.021767139,0.067701817,0.007315159
0.021772861,0.067712069,0.007331133
0.021831989,0.067734957,0.007331133
0.021842003,0.067805052,0.007337093
0.021854877,0.067891121,0.007337809
0.021914005,0.067895174,0.007339954
0.022035122,0.068035126,0.007340908
0.022058964,0.068053007,0.00735116
0.022156,0.068125963,0.007354975
0.022226095,0.068169832,0.007361889
0.022306204,0.068284035,0.007365942
0.022359133,0.068304062,0.007365942
0.022360086,0.068388939,0.007379055
0.022403002,0.068609953,0.007380962
0.022404194,0.068680048,0.007383108
0.022428036,0.068788052,0.007383108
0.022460938,0.068876982,0.007385015
0.022467852,0.068956852,0.007390976
0.022494078,0.068970919,0.007390976
0.022531033,0.069096088,0.007395029
0.02255106,0.069097996,0.007395983
0.022576809,0.069108009,0.007397175
0.022614002,0.069207907,0.00740099
0.022670984,0.069263935,0.007403135
0.022768974,0.069271088,0.007405996
0.02281189,0.069363117,0.007411003
0.022881031,0.069537878,0.007411957
0.022942066,0.069630861,0.007413149
0.023011923,0.06966114,0.007421017
0.02302599,0.069769144,0.007422209
0.023113012,0.069782972,0.007423162
0.02327323,0.069809914,0.007424116
0.023375034,0.069812059,0.007426977
0.023381948,0.069872141,0.007428885
0.023386955,0.069887877,0.007429123
0.023397207,0.069917202,0.007430077
0.023415089,0.069942951,0.007430792
0.023503065,0.069953918,0.007430792
0.023609877,0.069998026,0.007431984
0.023638964,0.070002079,0.007432938
0.023712873,0.070105076,0.007432938
0.023721933,0.070119143,0.007434845
0.02373004,0.070239067,0.007435083
0.023764849,0.070351124,0.007436037
0.023790836,0.070353985,0.007436037
0.024000168,0.070441961,0.007440805
0.024008989,0.070472002,0.007442951
0.024028063,0.070474863,0.007443905
0.02418685,0.070606947,0.007446051
0.02418685,0.070640087,0.007447004
0.024219036,0.070672035,0.007452011
0.024378777,0.070783854,0.007452965
0.024446011,0.070789099,0.007455111
0.024450064,0.070802212,0.007459879
0.024533033,0.070869923,0.007459879
0.024539948,0.07089901,0.007461071
0.024576902,0.071087122,0.007463932
0.024598837,0.071130037,0.007465839
0.024651051,0.071163177,0.007466078
0.024789095,0.071171999,0.007467031
0.024960995,0.07123208,0.007472992
0.024981022,0.071240902,0.007475138
0.024991989,0.071318865,0.007477045
0.025112867,0.071327925,0.007477999
0.025198936,0.071394205,0.007477999
0.025202036,0.071444988,0.007479906
0.025262117,0.071542025,0.00748086
0.025365114,0.071600199,0.007482052
0.02542901,0.071650028,0.007487059
0.02547884,0.07165885,0.007493019
0.025609016,0.07168293,0.007496119
0.025644064,0.071686983,0.007499933
0.025676012,0.071727991,0.007502079
0.025866985,0.071740866,0.007503986
0.026159048,0.071761131,0.007514954
0.026388884,0.071907043,0.007524967
0.026453972,0.071933031,0.007529974
0.026581049,0.071962118,0.007529974
0.026720047,0.071993828,0.007530928
0.026950121,0.072030067,0.007531166
0.026980877,0.072069168,0.007533789
0.027006149,0.072089911,0.007537127
0.027329922,0.07211113,0.007539988
0.027357101,0.072113991,0.007540941
0.027472019,0.072149992,0.007546186
0.027544975,0.072169781,0.007546902
0.027681112,0.072185993,0.007550955
0.027711868,0.072201014,0.007554054
0.028069019,0.072252035,0.007555962
0.02809,0.072280884,0.007560015
0.028132915,0.072293997,0.007568121
0.028244972,0.072305918,0.007575035
0.028357983,0.072316885,0.007575989
0.02836895,0.072350979,0.007579088
0.028430939,0.072357893,0.007580996
0.028581142,0.072365999,0.007581949
0.028692007,0.072441101,0.007582188
0.028735161,0.072503805,0.007582903
0.028802872,0.072515011,0.007582903
0.028913021,0.072652102,0.007588148
0.028947115,0.072672129,0.007591963
0.029394865,0.072715998,0.007592916
0.029744148,0.072761059,0.00759387
0.029803038,0.07277894,0.00759697
0.029808044,0.072820902,0.00759697
0.029873133,0.072879076,0.007598162
0.030099154,0.072896957,0.007598877
0.030154943,0.072896957,0.007605076
0.030360937,0.072938919,0.007605076
0.030549049,0.073050976,0.00760603
0.030786037,0.073151112,0.00760603
0.03085494,0.073182106,0.007609129
0.031083107,0.073206902,0.007609844
0.031192064,0.073227167,0.007611036
0.031336069,0.07327795,0.00761199
0.031466961,0.073323965,0.00761199
0.031569004,0.073328018,0.007612944
0.031815052,0.073367834,0.00761795
0.031879187,0.073405981,0.007619858
0.032264948,0.073673964,0.007619858
0.032809973,0.073716164,0.007625103
0.032857895,0.073765039,0.00762701
0.033070087,0.073858976,0.00762701
0.033145905,0.07395792,0.007637024
0.033156872,0.073977232,0.007637024
0.033303976,0.073980808,0.007638931
0.033303976,0.073982,0.007641077
0.033381939,0.073995113,0.007642031
0.033575058,0.07409215,0.007642984
0.033581972,0.074118853,0.007644176
0.033586025,0.074133158,0.007644892
0.033921957,0.074298143,0.007645845
0.035309076,0.074330091,0.007647038
0.035759926,0.074342966,0.007647991
0.036120176,0.074404001,0.007653952
0.036152124,0.074445963,0.007658005
0.03615284,0.074451923,0.007662773
0.037256956,0.074455023,0.007665873
0.038506985,0.074488163,0.007667065
0.038976908,0.074543953,0.007671118
0.03898406,0.074638128,0.007672071
0.039241076,0.074653864,0.007674932
0.04062891,0.074671984,0.00767684
0.040936947,0.074690104,0.007678032
0.04163599,0.074729919,0.007681131
0.042075157,0.0747509,0.007683039
0.042230129,0.07478714,0.007688046
0.042587996,0.074805021,0.007688046
0.043312073,0.07480979,0.007690191
0.043660879,0.074839115,0.00769186
0.045026064,0.074918032,0.007694006
0.045997858,0.074945211,0.007699013
0.046430826,0.074980021,0.00770092
0.046711922,0.074997187,0.007704973
0.047635078,0.075095177,0.007708073
0.047662973,0.075170994,0.00770998
0.049096107,0.075186968,0.00770998
0.051471949,0.075201988,0.007715225
0.052623987,0.07524085,0.00771594
0.058295965,0.075404882,0.007717848
0.063360929,0.075414896,0.007719994
0.063711166,0.075435162,0.007725954
0.063941002,0.075479031,0.0077281
0.068214178,0.075525999,0.007736206
0.069751978,0.075532198,0.007739067
0.071775913,0.075778961,0.007740021
0.08011198,0.075824976,0.007744074
0.080765009,0.075865984,0.007745028
0.094050884,0.075880051,0.007745981
0.094712019,0.075881004,0.007752895
0.108442068,0.075886965,0.007752895
0.13111496,0.075890064,0.007754087
0.132245064,0.075935841,0.007755995
0.134972811,0.075985909,0.007755995
0.144821882,0.07602191,0.007760048
0.166652918,0.076095819,0.007762194
0.188367128,0.076109886,0.007764101
0.296705008,0.076133013,0.007766008
0.308504105,0.076195002,0.007766008
0.309069872,0.076197863,0.007766962
0.317495108,0.07622385,0.007769108
0.344893932,0.076259136,0.007769108
0.346709013,0.076283932,0.007777929
0.347889185,0.076307058,0.007780075
0.353375912,0.076431036,0.007783175
0.359103918,0.076447964,0.007785082
0.362619162,0.076606989,0.007786036
0.363520861,0.076651096,0.007786989
0.379756927,0.07670188,0.007789135
0.387840033,0.076860905,0.007790089
0.391161919,0.076902151,0.007791996
0.391206026,0.076977015,0.00779891
0.393563986,0.077093124,0.007799864
0.410522938,0.077251911,0.007803917
0.411189079,0.077259064,0.007804155
0.414840937,0.077263832,0.007805109
0.418458939,0.077286005,0.007806063
0.419843912,0.077306986,0.007807016
0.425020933,0.077349186,0.007808924
0.429340124,0.077362061,0.007811069
0.438720942,0.077508926,0.007811785
0.439553022,0.077559948,0.007812977
0.44147706,0.077575922,0.007813215
0.444818974,0.077589989,0.007814169
0.445040941,0.077612162,0.007815123
0.448615074,0.077617884,0.007820129
0.449688911,0.077629089,0.007821798
0.453429937,0.077668905,0.007823944
0.45817399,0.077670097,0.007823944
0.458889008,0.077731848,0.007827044
0.462246895,0.077774048,0.007827044
0.463358879,0.077834845,0.007827997
0.469226122,0.077842951,0.007827997
0.473493099,0.077850103,0.007829905
0.474216223,0.077903986,0.007829905
0.475714922,0.077993155,0.007830143
0.478248119,0.078005075,0.007831097
0.48643899,0.078024149,0.007840872
0.487066031,0.078026772,0.00784111
0.487499237,0.07803607,0.007841825
0.494084835,0.078118086,0.007848978
0.499285936,0.078156948,0.007849932
0.500627995,0.078168869,0.007851839
0.50447917,0.078169823,0.007853031
0.505609989,0.078197956,0.007853985
0.508357048,0.078234196,0.007863998
0.51219511,0.078241825,0.007864952
0.512576103,0.078282118,0.007865906
0.512634993,0.078293085,0.007871866
0.518127918,0.078326225,0.007876873
0.521708965,0.078480005,0.007878065
0.529058933,0.078565121,0.007879972
0.532360077,0.078608036,0.007879972
0.535305977,0.078700066,0.00788188
0.539365053,0.078705072,0.007882118
0.543833017,0.0787251,0.007884979
0.544028997,0.078761101,0.007884979
0.546568871,0.078762054,0.007886887
0.548038006,0.078866959,0.007888079
0.548348188,0.078916073,0.007888079
0.553243876,0.079007864,0.007892132
0.554822922,0.079082966,0.007897139
0.557615995,0.079087019,0.007898808
0.55788517,0.079150915,0.007901907
0.558354139,0.079175949,0.007901907
0.559278965,0.079184055,0.007902145
0.562574863,0.079210043,0.007904053
0.565392017,0.079262972,0.007908106
0.566085815,0.079273939,0.007912874
0.568608999,0.079277039,0.007914066
0.569131136,0.079318047,0.007914066
0.570374966,0.079339027,0.00791502
0.570816994,0.079376936,0.007915974
0.580789089,0.079447985,0.007917881
0.581188917,0.079453945,0.00792098
0.582787991,0.07952404,0.007926941
0.583464861,0.079531908,0.007927179
0.583658218,0.079535007,0.007928133
0.586183071,0.079555988,0.007928133
0.587155104,0.079681873,0.007931948
0.5919559,0.07968998,0.007931948
0.592979908,0.079757929,0.007937908
0.593385935,0.079782009,0.007940054
0.596864939,0.079840899,0.007946014
0.599900007,0.079854965,0.007946014
0.602221012,0.080093861,0.007947922
0.603733063,0.080094099,0.007951021
0.605401039,0.080106974,0.007952929
0.605435848,0.080124855,0.007953167
0.607492924,0.080157995,0.007953882
0.60781908,0.080251932,0.007953882
0.607915878,0.08039999,0.007953882
0.608724117,0.080425978,0.007954836
0.609669924,0.080451012,0.007956982
0.610615969,0.080568075,0.007960081
0.610700846,0.080590963,0.007962942
0.610805035,0.080647945,0.007963896
0.614053011,0.080758095,0.007964849
0.615763903,0.080806971,0.007968187
0.616398811,0.080821037,0.007971048
0.617588997,0.080899,0.007975817
0.618505001,0.080925941,0.007976055
0.620471001,0.080992937,0.007977009
0.621059179,0.081094027,0.007977962
0.621335983,0.081115961,0.007983923
0.625283003,0.081325054,0.007984877
0.629890203,0.081370831,0.007985115
0.630223036,0.081434965,0.007986069
0.630793095,0.08157897,0.007987976
0.63093996,0.081587791,0.007992029
0.63124299,0.081619024,0.007996082
0.6336689,0.081624985,0.007998943
0.633779049,0.081652164,0.007998943
0.634037018,0.081768036,0.007999182
0.634745121,0.081778049,0.007999897
0.635084867,0.081840992,0.008010149
0.635236025,0.081845045,0.008015156
0.635277033,0.081849098,0.008015871
0.637495995,0.081871986,0.008018017
0.638021946,0.082010984,0.008021116
0.640132904,0.082064867,0.00802207
0.641284943,0.082064867,0.008023024
0.643262148,0.082148075,0.008027077
0.645185947,0.082154989,0.00802803
0.645307064,0.082296848,0.008029222
0.645421028,0.082305908,0.008029938
0.645462036,0.082344055,0.008033991
0.64647007,0.082391024,0.008036852
0.646645069,0.082548141,0.00803709
0.647308826,0.082614899,0.00803709
0.647574902,0.082649946,0.008039951
0.648216009,0.082789898,0.008041143
0.648921967,0.082828045,0.008041859
0.65128994,0.082876205,0.008044004
0.651557922,0.082911968,0.008044958
0.653562069,0.082942963,0.008045912
0.65486908,0.082998037,0.008049965
0.656277895,0.08305192,0.008054018
0.656661034,0.083067894,0.008058071
0.657012939,0.083091974,0.008060932
0.659877062,0.083114147,0.008064985
0.66153717,0.083213091,0.008067131
0.662347078,0.083258867,0.008079052
0.663602114,0.08327508,0.008087873
0.663629055,0.083357096,0.00809598
0.664949894,0.083405018,0.00809598
0.665107965,0.083582163,0.00809598
0.665300846,0.083703995,0.008096933
0.665516853,0.083744049,0.008099079
0.665653944,0.083839178,0.008104086
0.666307211,0.08385396,0.008105993
0.668749094,0.083859921,0.008106947
0.671159029,0.083889008,0.008106947
0.672208071,0.083912134,0.008109093
0.67315793,0.083931923,0.008109093
0.675242901,0.083947897,0.008109093
0.675351858,0.083996058,0.008111954
0.675553083,0.084007978,0.008111954
0.678870916,0.084028959,0.008116007
0.679141998,0.084110022,0.008116961
0.680814028,0.084188938,0.008119106
0.681043863,0.084213018,0.008122921
0.681572914,0.084532976,0.008122921
0.682097912,0.084652901,0.008127928
0.682350874,0.084815979,0.008128881
0.683141947,0.084821939,0.008134127
0.683154106,0.084837914,0.008134842
0.687474966,0.084923983,0.008136988
0.68770504,0.084965944,0.008139849
0.687947989,0.085019827,0.008139849
0.69007802,0.08506608,0.008140087
0.691893101,0.085094929,0.008141041
0.695256948,0.085121155,0.008144855
0.696469069,0.085134029,0.008145809
0.702081919,0.085134029,0.008146048
0.702101946,0.085140944,0.008146048
0.703140974,0.08517313,0.008147001
0.704162836,0.085232973,0.008147955
0.704905987,0.085459948,0.008147955
0.705755949,0.08550787,0.008148909
0.707480907,0.085541964,0.008150101
0.707568884,0.085613966,0.008150101
0.707907915,0.085638046,0.008152008
0.708711147,0.085639954,0.008154869
0.709875107,0.085650921,0.008157969
0.71016407,0.085675955,0.008158922
0.71066618,0.085689783,0.00816083
0.710757017,0.085719109,0.008161068
0.711427927,0.08584404,0.008163929
0.712599993,0.085867882,0.008165836
0.712789059,0.085939884,0.008170843
0.713026047,0.085952997,0.008173943
0.714132071,0.085964918,0.008176088
0.718613148,0.085992098,0.008183956
0.721246004,0.086062908,0.008183956
0.721327782,0.086081028,0.008183956
0.721781015,0.086118937,0.008185148
0.724123001,0.08645606,0.008191109
0.725771904,0.086527109,0.008192062
0.726592064,0.086544037,0.008197069
0.72673893,0.086570024,0.008200884
0.728297949,0.086712122,0.008205891
0.728430986,0.086781979,0.008206844
0.728858948,0.086848021,0.00820899
0.728998899,0.086868048,0.008209944
0.729363918,0.08689785,0.008213043
0.730973959,0.086898088,0.008213997
0.734524965,0.087028027,0.008216143
0.734594107,0.087203979,0.00821805
0.73593998,0.087290049,0.008219004
0.735968113,0.087332964,0.008222103
0.736145973,0.087342978,0.008223057
0.73615098,0.087401867,0.00822711
0.736726046,0.087425947,0.008227825
0.73755002,0.08769393,0.008230209
0.739309072,0.087696075,0.008232117
0.740062952,0.087763071,0.008234978
0.740600824,0.087858915,0.008235931
0.742168903,0.087862968,0.008237123
0.742454052,0.08792305,0.008237123
0.742939949,0.087969065,0.008244038
0.743008137,0.08805418,0.008246899
0.743376017,0.088162184,0.008249998
0.743417978,0.088165998,0.008255959
0.743527889,0.088323116,0.008270025
0.74426198,0.088356972,0.008270979
0.745439053,0.088361979,0.00827384
0.74614501,0.088557959,0.008277893
0.746550083,0.088614941,0.008280039
0.749154091,0.088660002,0.0082829
0.749168873,0.08871007,0.008284807
0.749805212,0.08890605,0.008285999
0.749915123,0.088934898,0.008291006
0.751642942,0.088942051,0.00829196
0.751828194,0.08909297,0.008303881
0.752877951,0.089133978,0.00830698
0.754317999,0.08916688,0.008313894
0.754556894,0.08928299,0.008313894
0.755124092,0.089453936,0.008316994
0.755781174,0.08947587,0.008316994
0.756931067,0.089563847,0.008322001
0.757286072,0.089660883,0.008322001
0.757607937,0.08967495,0.008323908
0.758814096,0.089692116,0.008330107
0.759305954,0.089697123,0.00833106
0.759902954,0.089740992,0.008332968
0.760442019,0.089765072,0.00833416
0.761179924,0.089777946,0.008335114
0.762011051,0.089800119,0.008335114
0.76314187,0.089864016,0.008337021
0.764214039,0.089868069,0.00834012
0.764686108,0.08987999,0.008342028
0.765228033,0.090135813,0.008344889
0.765422821,0.09018302,0.008346081
0.766022921,0.090270042,0.008347988
0.767893076,0.090309143,0.008358002
0.768353939,0.090425968,0.008363008
0.770507813,0.090456963,0.008363962
0.772114038,0.09050107,0.00836587
0.772243023,0.090522051,0.008369923
0.773458004,0.090536833,0.008369923
0.774811983,0.090559959,0.00837779
0.775716066,0.090695143,0.008383036
0.775959015,0.090730906,0.008383036
0.777930021,0.090734005,0.00838995
0.781214952,0.090781927,0.008404016
0.784815073,0.090795994,0.008405209
0.785279036,0.090884924,0.00840807
0.786050081,0.090885162,0.008409023
0.786750078,0.09090519,0.008409977
0.786822081,0.090939045,0.008410931
0.788075209,0.091015816,0.00841403
0.78927803,0.091096878,0.008415937
0.790899038,0.091112137,0.008420944
0.79208684,0.091116905,0.00842309
0.792306185,0.091127157,0.008428097
0.793600082,0.091132879,0.008437872
0.794642925,0.091175079,0.008440018
0.795107126,0.091228962,0.008443832
0.795166969,0.091259003,0.008444786
0.79558897,0.09126091,0.008445024
0.795794964,0.091368914,0.008445978
0.796396971,0.091399908,0.008448124
0.79668498,0.091412067,0.008448839
0.798254967,0.091415882,0.008450031
0.799226999,0.091423035,0.008450985
0.799592018,0.091561079,0.008451939
0.799785137,0.091660976,0.008451939
0.800362825,0.09166193,0.008452177
0.800715923,0.091790915,0.008455038
0.801792145,0.091913939,0.008455992
0.802410126,0.091960907,0.008456945
0.802670956,0.092008114,0.008461952
0.807514191,0.092013121,0.008465052
0.807658911,0.092343092,0.008466959
0.808070898,0.092483044,0.008471012
0.809320927,0.092530012,0.008471966
0.809408903,0.092600822,0.008478165
0.81089282,0.092621803,0.008486986
0.811352968,0.092781067,0.008491993
0.811643124,0.092792988,0.008497
0.811845064,0.092833996,0.008498907
0.812438965,0.093062162,0.008502007
0.812964916,0.093082905,0.008507013
0.813090801,0.093116999,0.008507013
0.814223051,0.093213797,0.008507013
0.816040993,0.093234062,0.008514166
0.817631006,0.093286991,0.008517027
0.818702936,0.093345165,0.00852108
0.819364071,0.093348026,0.008522034
0.82264185,0.093435049,0.008523941
0.822997093,0.09347105,0.00852704
0.824423075,0.09362793,0.008533955
0.826956034,0.093634844,0.008537054
0.827407122,0.093719006,0.008541107
0.828126907,0.093790054,0.008543968
0.829108,0.09381485,0.008543968
0.831501007,0.093824863,0.008545876
0.832455873,0.093923807,0.008552074
0.835475206,0.093950033,0.008552074
0.837804079,0.093966961,0.008553982
0.837989092,0.09405303,0.008553982
0.83840394,0.094098091,0.008554935
0.838745832,0.094245911,0.008555889
0.838972092,0.094259024,0.008556843
0.839508057,0.094279051,0.008557081
0.840405941,0.094315052,0.008558989
0.84149313,0.094423056,0.008559942
0.842618942,0.094431162,0.008562088
0.843425989,0.094599009,0.008565187
0.843621016,0.094785929,0.008568048
0.846527815,0.095004082,0.008570194
0.850939989,0.095038891,0.008570194
0.851135015,0.095104933,0.008573055
0.852663994,0.095112085,0.008573055
0.852971077,0.095322132,0.00857687
0.853702068,0.095495939,0.008579969
0.854171038,0.095514059,0.008580923
0.856934071,0.095529079,0.008583069
0.858026981,0.095695972,0.008587837
0.858232021,0.095851898,0.008594036
0.859746933,0.095881224,0.008597136
0.861368895,0.095913172,0.008599043
0.862444878,0.09592104,0.008599043
0.865188837,0.095955133,0.008599997
0.867014885,0.096168041,0.008606911
0.869192123,0.09625411,0.008617878
0.870943069,0.096314192,0.008620977
0.87144208,0.096317053,0.008625984
0.87156105,0.096329927,0.008628845
0.871777058,0.096386909,0.008629084
0.87309289,0.096431017,0.008630991
0.873598099,0.096436024,0.008632183
0.876198053,0.096720934,0.00863719
0.876312017,0.096837997,0.008641005
0.876467943,0.096935987,0.008645058
0.876739025,0.097054005,0.008646965
0.876945019,0.097068071,0.008651972
0.877180099,0.097404957,0.008652925
0.879575968,0.097492933,0.008656979
0.880031824,0.09759593,0.008661985
0.880192995,0.097882986,0.008665085
0.882498026,0.09812212,0.0086658
0.882803917,0.098162889,0.008670092
0.883598089,0.098199844,0.008671045
0.884637833,0.098234177,0.008673906
0.885257959,0.098283052,0.008679152
0.887942076,0.098820925,0.00868082
0.887989998,0.098950863,0.008682013
0.893051863,0.099195957,0.008682966
0.893690109,0.099554062,0.008685112
0.896701097,0.099591017,0.008685112
0.897475004,0.099633932,0.008692026
0.899364948,0.099723816,0.008707047
0.900043964,0.099997997,0.008708954
0.900516987,0.100274086,0.008709192
0.900794983,0.100449085,0.008716106
0.90083909,0.100569963,0.008716106
0.903855085,0.10060811,0.008718967
0.905014992,0.100652933,0.008722067
0.908257008,0.10076499,0.008725882
0.908495188,0.100836039,0.008728027
0.90851903,0.100888014,0.008731842
0.909389019,0.100961924,0.00873208
0.911691904,0.10102582,0.008734941
0.912075996,0.101037979,0.008738041
0.91305995,0.101091862,0.008738995
0.91546011,0.101473093,0.00874114
0.917962074,0.10170579,0.008743048
0.920726061,0.101813078,0.008744955
0.920905828,0.102238894,0.008751869
0.9250772,0.102242947,0.008758068
0.926861048,0.10244894,0.008765221
0.927837133,0.10261488,0.008769989
0.928904057,0.102629185,0.008773088
0.93001318,0.102839947,0.008780003
0.930091143,0.102952003,0.008784056
0.930160999,0.103126049,0.008786917
0.930664063,0.103357077,0.00878787
0.934490919,0.10341692,0.008788824
0.935659885,0.103526115,0.008798838
0.936216831,0.103574991,0.008800983
0.937211037,0.103579998,0.008800983
0.937729836,0.103588104,0.008803129
0.938977957,0.103611231,0.008803129
0.940993071,0.103752851,0.008803129
0.942020893,0.103989124,0.008803844
0.947282791,0.104044914,0.008811951
0.947780848,0.104188919,0.008813143
0.947836876,0.104268074,0.00881505
0.948040962,0.104371071,0.00881505
0.950138092,0.104533195,0.008816957
0.950625896,0.105443001,0.008816957
0.95321393,0.105479002,0.008817911
0.955363035,0.105592966,0.008823156
0.95855999,0.105845928,0.008826017
0.961070061,0.105894089,0.008826017
0.962952137,0.105957031,0.008826017
0.963680983,0.106026173,0.008826971
0.96412611,0.106220961,0.008829117
0.964408875,0.106851101,0.00883913
0.967113018,0.10739994,0.008843899
0.968758821,0.107452154,0.008846045
0.972769976,0.107788086,0.008846998
0.975692034,0.108182907,0.008852005
0.97863698,0.10822916,0.008852959
0.98016715,0.108363152,0.008862019
0.984957933,0.108528852,0.008862972
0.98703599,0.108589172,0.008863926
0.989682913,0.108697176,0.008864164
0.990133047,0.108734131,0.00887084
0.991132975,0.108860016,0.008872986
0.99247098,0.109054804,0.008877993
0.994062901,0.109125137,0.008884192
0.994484186,0.109455824,0.008893967
0.998744011,0.109550953,0.008902073
0.999216795,0.10965085,0.008902073
0.999216795,0.109724045,0.008903027
0.999216795,0.109781027,0.008908033
0.999216795,0.109847069,0.008909941
0.999216795,0.109858036,0.008914948
0.999216795,0.11021018,0.008919001
0.999216795,0.11075592,0.008919001
0.999216795,0.110850096,0.008920908
0.999216795,0.110952139,0.008924007
0.999216795,0.111040115,0.008924961
0.999216795,0.111104012,0.008926868
0.999216795,0.111173153,0.008938789
0.999216795,0.11137104,0.00894022
0.999216795,0.111452103,0.008942127
0.999216795,0.111714125,0.008942842
0.999216795,0.11187005,0.008944988
0.999216795,0.111885786,0.008945227
0.999216795,0.112053156,0.008949041
0.999216795,0.112261057,0.008964062
0.999216795,0.112479925,0.008965015
0.999216795,0.11260891,0.008969069
0.999216795,0.112884998,0.008972883
0.999216795,0.112977028,0.008973122
0.999216795,0.113001823,0.008988142
0.999216795,0.113204956,0.008988142
0.999216795,0.113218069,0.008991957
0.999216795,0.113260031,0.008997917
0.999216795,0.113319159,0.00900197
0.999216795,0.113532066,0.00900197
0.999216795,0.11359787,0.009003878
0.999216795,0.113745928,0.009006023
0.999216795,0.113944054,0.009009123
0.999216795,0.114034176,0.009009123
0.999216795,0.114039898,0.009009838
0.999216795,0.114094973,0.009011984
0.999216795,0.11451292,0.009027004
0.999216795,0.114624023,0.009034872
0.999216795,0.114653111,0.009037018
0.999216795,0.114845991,0.009046078
0.999216795,0.114858866,0.009051085
0.999216795,0.114923,0.009053946
0.999216795,0.115182877,0.009056091
0.999216795,0.115322113,0.009057999
0.999216795,0.115736008,0.009066105
0.999216795,0.115962982,0.009078979
0.999216795,0.11599803,0.009081125
0.999216795,0.116100073,0.009093046
0.999216795,0.116323948,0.009102821
0.999216795,0.11683917,0.009105921
0.999216795,0.11696887,0.009123087
0.999216795,0.11701417,0.009130001
0.999216795,0.117753983,0.009130955
0.999216795,0.118752003,0.009134054
0.999216795,0.118910074,0.009137869
0.999216795,0.119135141,0.009142876
0.999216795,0.119184017,0.009150982
0.999216795,0.119347095,0.009153843
0.999216795,0.119364023,0.009156942
0.999216795,0.119888067,0.009166956
0.999216795,0.119994164,0.009179831
0.999216795,0.120095968,0.009203911
0.999216795,0.120196104,0.009205103
0.999216795,0.120323896,0.00920701
0.999216795,0.120798111,0.009208202
0.999216795,0.121381998,0.009227991
0.999216795,0.121522903,0.009229898
0.999216795,0.121898174,0.009251833
0.999216795,0.122469902,0.009255171
0.999216795,0.122817993,0.009257078
0.999216795,0.122969151,0.009258986
0.999216795,0.123682022,0.0092659
0.999216795,0.123736858,0.009269953
0.999216795,0.123905897,0.009281874
0.999216795,0.124161005,0.009283066
0.999216795,0.125002861,0.009285927
0.999216795,0.125402927,0.009294987
0.999216795,0.125706911,0.009304047
0.999216795,0.125750065,0.009305
0.999216795,0.125921965,0.009305
0.999216795,0.126055002,0.009305954
0.999216795,0.12606287,0.009312153
0.999216795,0.126183033,0.009330034
0.999216795,0.127552032,0.009336948
0.999216795,0.128151178,0.009348154
0.999216795,0.128525972,0.009356976
0.999216795,0.128698111,0.00936389
0.999216795,0.129302025,0.009367943
0.999216795,0.129713058,0.009381056
0.999216795,0.129761219,0.009390116
0.999216795,0.130093813,0.009414911
0.999216795,0.130553961,0.009420872
0.999216795,0.130779028,0.009421825
0.999216795,0.131265163,0.009423971
0.999216795,0.131382942,0.009425163
0.999216795,0.131413937,0.009438992
0.999216795,0.131726027,0.009443045
0.999216795,0.131886005,0.009449005
0.999216795,0.132154942,0.009453058
0.999216795,0.132305861,0.009454966
0.999216795,0.132487059,0.009461164
0.999216795,0.132763147,0.009474993
0.999216795,0.132815123,0.009478092
0.999216795,0.133087873,0.009502172
0.999216795,0.133627176,0.009511948
0.999216795,0.133769989,0.009515047
0.999216795,0.134361029,0.009523869
0.999216795,0.134686947,0.009526968
0.999216795,0.13496685,0.009530067
0.999216795,0.135041952,0.009541035
0.999216795,0.135064125,0.009542942
0.999216795,0.135356188,0.009562969
0.999216795,0.135377169,0.009569168
0.999216795,0.13586688,0.009573936
0.999216795,0.136232138,0.009603024
0.999216795,0.136326075,0.009607077
0.999216795,0.136605024,0.009618998
0.999216795,0.136664152,0.009628057
0.999216795,0.136771917,0.009633064
0.999216795,0.137074947,0.009663105
0.999216795,0.137167931,0.009690046
0.999216795,0.137237072,0.009693146
0.999216795,0.137459993,0.009701014
0.999216795,0.137471914,0.009716988
0.999216795,0.13765502,0.009731054
0.999216795,0.137662888,0.009744883
0.999216795,0.138235092,0.009746075
0.999216795,0.138561964,0.009751081
0.999216795,0.138803959,0.009767056
0.999216795,0.140954018,0.009785175
0.999216795,0.140991926,0.009793043
0.999216795,0.141288996,0.009824991
0.999216795,0.141445875,0.009835958
0.999216795,0.141698837,0.009841919
0.999216795,0.141779184,0.009854078
0.999216795,0.142234087,0.009860992
0.999216795,0.142518044,0.009875059
0.999216795,0.143302917,0.009881973
0.999216795,0.144778967,0.009881973
0.999216795,0.144814968,0.009882927
0.999216795,0.146335125,0.009885073
0.999216795,0.146844864,0.009886026
0.999216795,0.146918058,0.009938002
0.999216795,0.14781785,0.009962797
0.999216795,0.148591995,0.009976149
0.999216795,0.149271011,0.009978056
0.999216795,0.149305105,0.009980917
0.999216795,0.151612043,0.00998497
0.999216795,0.151823997,0.009990931
0.999216795,0.152524948,0.009997129
0.999216795,0.153578043,0.009999037
0.999216795,0.154521227,0.010015965
0.999216795,0.157384872,0.010031939
0.999216795,0.157691002,0.010048151
0.999216795,0.159748793,0.010054827
0.999216795,0.160551071,0.010072947
0.999216795,0.161041975,0.010077
0.999216795,0.161471128,0.010090113
0.999216795,0.162441015,0.01011014
0.999216795,0.165698051,0.010120869
0.999216795,0.16763401,0.010128975
0.999216795,0.169141054,0.010138035
0.999216795,0.169172049,0.010150909
0.999216795,0.169245958,0.010157824
0.999216795,0.170472145,0.010172129
0.999216795,0.171134949,0.010226965
0.999216795,0.17128396,0.010231972
0.999216795,0.171895981,0.010277033
0.999216795,0.172977924,0.010336161
0.999216795,0.173041105,0.010362864
0.999216795,0.173409939,0.010364771
0.999216795,0.176496983,0.010375023
0.999216795,0.178160906,0.010401011
0.999216795,0.178208828,0.010490179
0.999216795,0.18040204,0.010492086
0.999216795,0.181474209,0.010510921
0.999216795,0.185235977,0.010534048
0.999216795,0.186939001,0.010562897
0.999216795,0.187930822,0.01056695
0.999216795,0.188076019,0.010592937
0.999216795,0.190636873,0.010665894
0.999216795,0.190930128,0.010684013
0.999216795,0.191534996,0.010686874
0.999216795,0.191773891,0.010688066
0.999216795,0.193449974,0.010689974
0.999216795,0.199190855,0.010707855
0.999216795,0.200328112,0.010787964
0.999216795,0.20085001,0.010792017
0.999216795,0.201864958,0.010804892
0.999216795,0.203141928,0.010812998
0.999216795,0.208209038,0.010844946
0.999216795,0.209541082,0.010893106
0.999216795,0.211510897,0.010955811
0.999216795,0.211606026,0.010957956
0.999216795,0.217762947,0.01097393
0.999216795,0.217965841,0.011042118
0.999216795,0.219005108,0.011079073
0.999216795,0.222282171,0.011138916
0.999216795,0.222573042,0.011154175
0.999216795,0.223214865,0.011154175
0.999216795,0.224577904,0.011154175
0.999216795,0.225089788,0.011165142
0.999216795,0.227054119,0.011255026
0.999216795,0.231729984,0.011288166
0.999216795,0.231741905,0.011333942
0.999216795,0.233672857,0.011358976
0.999216795,0.237918854,0.011464119
0.999216795,0.242549181,0.011567116
0.999216795,0.244277954,0.011682987
0.999216795,0.248350859,0.011694193
0.999216795,0.256473064,0.011694908
0.999216795,0.262254953,0.011804104
0.999216795,0.26427412,0.011838913
0.999216795,0.274232864,0.011859179
0.999216795,0.279642105,0.011895895
0.999216795,0.282849789,0.011912823
0.999216795,0.290705919,0.012032032
0.999216795,0.290771008,0.01207304
0.999216795,0.300759077,0.012104988
0.999216795,0.301636219,0.012145042
0.999216795,0.303920031,0.012363195
0.999216795,0.314270973,0.01245904
0.999216795,0.329506874,0.012603998
0.999216795,0.333346844,0.012809038
0.999216795,0.334507942,0.012955904
0.999216795,0.343132019,0.012995958
0.999216795,0.348571062,0.013212919
0.999216795,0.359972954,0.013237953
0.999216795,0.375031948,0.013531923
0.999216795,0.376842022,0.013614893
0.999216795,0.388075113,0.014374971
0.999216795,0.404388905,0.014760017
0.999216795,0.45560813,0.014769077
0.999216795,0.496336937,0.014858007
0.999216795,0.500123978,0.015412092
0.999216795,0.508383989,0.015989065
0.999216795,0.523992062,0.016422987
0.999216795,0.526520014,0.016567945
0.999216795,0.549692869,0.016731977
0.999216795,0.557410955,0.01896596
0.999216795,0.558936119,0.035041809
0.999216795,0.559705019,0.035063028
0.999216795,0.677429914,0.165606976
0.999216795,0.910591125,0.528346062
0.999216795,0.940701008,0.813753128


==> Figures/cstr_model_comp.csv <==
0.64943254,0.247579507,0.0351,0.036299325,0.034308816
0.68882484,0.098261162,0.024775803,0.006046933,0.005567824
0.423828325,0.662069577,0.478964809,0.4116286,0.38498509
0.256135896,0.150057406,0.032382798,0.007530604,0.007763033
0.446820161,0.157105528,0.223741134,0.036190578,0.033392533
0.396421426,0.113278628,0.022054935,0.023819565,0.019831141
0.365212459,0.471796273,0.056199765,0.056430446,0.056430485
0.359925633,0.151691766,0.053857518,0.050764618,0.050870046
0.678245197,0.488046249,0.046796666,0.045054208,0.045054362
0.279179597,0.181624624,0.031659067,0.030498708,0.031256069


==> Figures/full_pred_error.csv <==
2.069500654,0.075021526,0.065331412,0.039452818,0.034715064,0.036686143,0.041260906,0.006092409,0.034308816
0.459021735,0.199372281,0.098359674,0.037411476,0.040310046,0.042977171,0.037414906,0.049757564,0.005567824
0.073855799,0.078754202,0.0392661,0.040612301,0.039566439,0.047556169,0.046816204,0.036925693,0.38498509
1.347071984,0.433377533,0.036489193,0.037643725,0.039814987,0.034297543,0.009950212,0.051447636,0.007763033
0.095504866,0.068734922,0.039765278,0.037206793,0.035882669,0.068819201,0.006825321,0.017691104,0.033392533
0.460436124,0.063043703,0.046328161,0.044653863,0.041117209,0.048510472,0.004787713,0.033613447,0.019831141
0.14037834,0.072932963,0.083275087,0.061579875,0.03428793,0.036354039,0.037042316,0.044254364,0.050870046
0.753472728,0.066015087,0.038038798,0.041740779,0.044273194,0.030449141,0.039104256,0.014904189,0.045054362
0.064856377,0.113543867,0.032147844,0.035434098,0.034244469,0.039371909,0.043014344,0.017614762,0.031256069
0.083586513,0.088104118,0.033071313,0.036439709,0.049042498,0.036259033,0.033402882,0.005927065,0.008735675


==> Figures/hx_data.csv <==
T5,true,io,nn
573,12.02041047,12.0649521,12.09123945
574,14.50130936,14.51449664,14.50047674
575,17.04840079,17.04309434,16.98472825
576,19.66728299,19.6553003,19.55072115
577,22.36439404,22.3560324,22.20618244
578,25.1471943,25.15061715,24.96005299
579,28.02440103,28.04485096,27.82277021
580,31.00632937,31.04509135,30.80663964
581,34.10533616,34.1584176,33.92633143
582,37.3363915,37.39298656,37.19956816
583,40.7179677,40.75909327,40.64809199
584,44.27329311,44.27399012,44.29906662
585,48.03226741,48.0141591,48.18720023
586,167.965507,166.6309946,52.35808947
587,163.6656314,162.3006439,56.87380325
588,158.9897948,157.6622049,61.82291405
589,153.8178046,152.5181074,67.34034175
590,147.9473319,146.5772727,73.65237817
591,140.9838667,139.3743266,81.20288394
592,131.9089021,130.0956751,91.17905873


==> Figures/hx_full_pred_error.csv <==
7.5327132,7.886098495,6.341591445,1.24206643,12.02562918,1.240032161,1.239412238
12.78059113,11.57565781,20.66130988,1.303097261,2.586773405,1.327102617,1.332816196
11.94597807,14.95404996,9.64133009,8.716586363,8.719289345,0.192503546,20.03273883
34.29268362,68.63949088,4.393262101,1.23976803,15.6471199,3.615042122,1.25887452
23.56940333,0.494920603,0.13175088,0.642979424,5.839404423,6.464908253,1.553208901
21.3508823,21.66350626,3.545310847,3.439709352,3.4823361,6.90370539,3.641112058
22.39795532,18.08452694,19.87438353,0.068916313,4.203614377,0.08955706,5.929766364
46.07273797,7.299432291,0.041553258,0.09701228,4.395824633,3.988243765,0.039869831
20.83596202,6.78247068,14.15345789,0.100589169,0.111823089,3.837675147,0.074570685
61.45166568,12.93736594,5.319424476,3.912817433,0.105334632,8.167482614,1.290487139


==> Figures/pooling_pred_error.csv <==
165.172,105.386,4.97793,2.19599,1.47479,1.47494,2.04393
179.198,8.19302,6.18133,5.04553,3.60424,4.5896,3.47724
893.593,15.6347,5.05715,5.33097,2.44886,2.36415,2.63713
145.604,18.5257,6.00492,5.21181,1.91712,2.50602,2.93408
120.85,18.3893,4.97823,2.83626,2.90466,2.51381,2.78218
86.4777,37.0687,4.57891,3.40378,1.76858,1.93227,2.02664
307.017,6.52531,4.44569,2.76834,2.67364,2.11103,2.54801
375.795,47.1662,5.83849,5.70913,2.074,2.37329,2.11782
51.4941,21.8269,7.30487,2.84074,2.44519,2.87095,13.9792
686.676,17.048,5.18953,3.03625,3.02822,1.93283,2.53951


==> Figures/sub_optimality_stats.csv <==
local_true_obj,surrogate_obj
0.12814947130372398,9.94577863252029e-12
1.3691643345228361,0.002511745121182839
1.4228056313541044,0.003173304801929868
1.215187867414971,2.4288129783525457e-5
1.4733228974882708,4.3715854883896675e-5
1.286894620789067,0.0008047583026867576
1.323356026386925,2.269056743571322e-12
1.3676606261128312,9.1518253371402e-6
1.4727769549815775e-8,0.0030376384480164257
1.2716274451531133,0.0018339708712199973
6.859254193722954e-9,0.0002303748093603843
0.002346300355513797,8.734620670413952e-12
1.38959426140556e-8,0.002836248711984713
1.4430058136168649,0.0037436919324445473
8.82744980992995e-9,2.4659442134976676e-11
1.3456876029075888,0.0010562000012205072
6.049069489332578e-9,0.001514349127349868
1.2759241652214355e-8,0.002175353354692382
1.8786912310743387,0.0036418032155162436
1.0288031536625216e-8,0.0022681595910159186
1.1789559458598153e-8,1.179491133421135e-5
0.05510538011052231,2.0824585569249577e-11
1.2654333080317837,1.4236364764224168e-11
5.4610645730925624e-9,0.001587975630760067
1.3954538660846658,2.070551430000478e-12
9.638636298055996e-9,2.3479391381112155e-11
1.3792506946321867,0.001605142173185666
1.4332792016744904,0.0035358166159630733
2.1166318874678565e-9,0.0005915259113747509
9.383583842503125e-9,0.0022519782301188983
1.4843927218735196e-8,3.641679938796637e-11
6.515255381224006e-9,0.0020432024561862347
8.504934536534695e-9,0.0010031287974264318
0.00017987819474816984,0.00017986523016521878
1.3179458546988547,1.3272009542414057e-10
1.2615113476220272,0.0021152555027061162
2.1212405533321634,0.005807748959610889
1.3674698625129758,2.1692108462758578e-11
1.239870042094352,0.00038724699479816745
9.426534023407897e-9,3.995361621040211e-11
9.12070829699505e-10,0.001588618978935627
1.4968711292290884e-8,0.0011070614867490214
8.338716125705867e-9,0.0013726505534448323
0.05945229287753762,0.00762938209650124
1.6457598438729495,1.2032387786472849e-5
1.0693951407043581e-8,1.8961846317964587e-11
1.0578753980474714e-8,0.0011503390116935804
1.3588519749053393e-8,0.002865953865746687
1.3379200478759545,0.006226561083687474
1.4567005924269463,0.003098261238383444
0.0002192316296397108,2.6259733550356752e-11
1.3992864543851877,0.0038390856716072046
1.3944011233614304,9.491071801764311e-12
9.650756108266611e-9,0.0037076711894569667
1.2489063429372926,0.0008970643114939478
0.004090816444383226,7.613765382922228e-11
1.3752429744960597,2.8743222303222068e-12
1.3194859172926454,0.0018596317735741377
8.838086500365892e-9,0.0015354076273174434
1.3003374691887773e-8,0.004703915828104298
1.392072639278441e-8,0.002566820088181904
1.392685131579652,0.002887637654649097
0.0025871912167810896,0.001484119095213267
1.5213485301892882,0.0042972095463219544
2.6991147919585127e-6,0.003342703541675126
1.4221106861223842,8.766141723137083e-12
1.53171454166642,0.0014178754334537495
1.643138943770748e-8,0.0036986316778453883
0.07997021737307752,3.908132854770121e-11
1.3038590389554754e-8,0.000223463045925214
1.1254680439729006e-8,0.003361709249853605
1.3346067368205659,4.3526781506358587e-13
1.5646444464065008,0.0002759332798257396
1.4174562680520556e-8,5.6430858725187786e-11
1.1899641230017538e-8,2.5971894116133764e-10
1.6173572419133007,0.0004891326465155527
9.775618948477605e-9,0.00049331727154052
1.5114850937174125,0.005226647341890442
0.021440302622109154,0.00426498790871866
1.3484241248961159e-8,0.0019216786842809357
0.001685255408174933,0.001022295732114187
1.7686610064133768e-8,0.005849644018704076
1.6789027455484458e-8,0.004525545872471577
2.2840276668519642e-8,0.00836104798587031
8.710861320109153e-9,0.0011175112572914749
1.4650552268097763,0.0027334445852729484
1.4134699598243676e-8,0.001075537550844598
1.3121281617616334,0.0007169912778474227
9.122701137324511e-9,0.0009667035769421469
1.643292916438311,0.0028304172849134604
1.333428851365545,6.169783158769726e-11
1.8174692411166113,0.0068851089792694095
1.5574474757864718,2.611017696488916e-11
1.1366916728283582e-8,3.265328446481387e-11
8.68123139806122e-9,0.0022850147062261406
9.240743264267783e-9,1.4334049980564536e-10
0.014139568592079804,0.0038289156294680107
1.0738363149810899e-8,0.0003481987669771625
9.106339328784659e-9,0.0020783518033014037
1.4965625532014997,7.239705527489088e-12
1.4391837446361255,6.599072384208197e-5
9.328427783826943e-9,2.85770070454691e-11
1.5760624856651935,0.003144160167956183
1.278475205312245e-8,0.00046345487288630867
1.4678876905134453,0.0036938834411469742
1.1723022182651293,1.7226270287475195e-10
1.1108975221018567e-8,3.72672258523147e-11
1.1659999048052961e-8,1.6924208775924533e-5
1.424646909995819e-8,0.005588292415106352
1.2720515604085787,0.0006181374141669448
1.3185894970131464,0.001834614446823877
1.3479845883778647e-8,2.7767821168963896e-11
9.966561541801837e-9,0.002882099472797492
1.725151057118146e-8,0.004561857140485552
1.320922762967123,0.0012685698228166705
0.0025930674069658786,0.0017654629681558042
2.0924645503261075e-9,0.0009193254897255409
1.3637205118513749e-8,0.003124192368338477
6.83420992036113e-7,0.00022718164634338538
9.525274041363877e-9,2.764964326179501e-13
0.04349161316718248,0.004698545619564521
1.4995921159364864e-5,1.4982763858543434e-5
1.3376861176854908,1.4674309821209608e-11
1.4820094031014776e-8,0.0010727912697080736
1.1100081571720667e-8,0.004164001358470402
1.285553383571606e-8,0.0033416348775786218
1.2927157311467123,3.840632176438009e-11
1.3976995851572758,1.2485212692326271e-12
1.4012856267833351,4.17219704202665e-12
1.4764367658532684,9.510149745369448e-12
2.2345105166377053,0.0036924419010038
1.630751474400046,0.005634623373222043
1.4621168390548422e-8,0.0030432319060851765
9.616326861358729e-9,1.3072774402598559e-11
1.460197063174504,5.1643704222583564e-11
1.4600209019473316e-8,0.0024415623637641585
1.2758544416332096,0.003142839595257175
0.10244097398795068,2.5436564036614363e-11
9.72754450553088e-9,1.7050951947047576e-11
0.005150642081696134,0.002074580784557539
1.2661962547784782,0.0013693962625665186
8.835494367031441e-9,0.0036568446763277497
8.372819359143527e-9,1.2046182286808914e-5
0.0006827672511640456,0.0005556821956757941
1.515509660350513,0.002469372166842713
9.408485059795209e-9,0.0019933736971505123
1.4469595225289626e-8,0.005631185995907211
1.2086760231349623e-8,1.5721718523465833e-11
1.3835958245122486,0.0017701833853834353
1.3199656573025725e-8,2.23759877076551e-11
1.2180452486329452e-8,2.1407473314837677e-11
1.5049426753450574,0.0021392533719585727
0.0017249453448927366,2.4275561636349905e-11
1.456826958737328,0.0017571688924578666
1.311218532540324,1.0416076912014554e-11
1.1573507998500989e-8,5.901336811656379e-11
0.04487716953475949,0.0008489384928200446
1.3167350290394921,1.2790247448254561e-9
0.05475974968028535,0.007618181987550474
1.5825152314256126,0.0030818995505534443
1.3932794095640748,2.457048390475011e-11
1.5296173023060324,0.000612978118731188
1.1443034739860156e-8,0.0007631041869088349
8.04453165920226e-9,0.00010184414353647185
1.1328747564748605e-8,0.0029783928286897187
1.3046370824911386,1.2934582626709262e-10
1.3123666660588154,0.0022176735712044217
1.6605570085823351,0.003665584338647644
1.4554918173010543,0.0017272988841027415
1.1432655838606736e-8,0.0018554601577522455
1.2603483029403621e-8,0.0029376922067866303
1.4885732219530395e-8,0.005577869306057283
1.5131756371331754e-8,0.002911742422369424
1.1302004290696915e-8,1.1618968127468687e-12
1.3409355521261194e-8,0.0028473853296777352
1.1089030715309463e-8,0.003952003652891269
8.731774159596008e-9,2.7801963498380693e-11
0.12149312233674778,0.0007607770979601753
1.3357580219658303,0.0032027893892534135
8.270130943809903e-9,3.464893236413805e-11
1.33699869835423,0.002292379773662498
1.5235125083853571,2.314408034541614e-11
1.645436234850211e-8,0.003410871436253725
1.526921418893964e-8,0.004393966416698885
1.2774579017448944,1.5152753869392014e-11
1.359562679687311e-8,0.0015520712881773484
1.1557574640595482e-8,0.003938957815143515
1.5741560761959468,0.004759858548360807
0.0036695281275698492,0.0011744585652953188
0.00021928345731958053,0.00021927338590072332
0.001297873712048885,0.0016268055168055953
7.1251612185019675e-9,2.120463732171647e-11
1.3081172932596973e-8,2.661201672217093e-11
1.349618125844002,1.262607486772349e-10
1.3982124546423715,0.0024382840628545464
9.045282401471564e-9,2.490576524990679e-11
1.3750736769040344,0.004158560097356471
9.523492719951704e-9,0.0012978520973034834
1.4253073682352837,2.4776352874424757e-11
1.8759670041836245,0.0033292286901984956
1.249660763641598e-8,0.002455944185244134
9.318307082276026e-9,0.002120848328555072
1.2641475276133096,0.0006155642992106378
1.375880619532622,0.002390056203157964
9.90189564036931e-9,2.983954838988813e-11
9.777776358563373e-9,2.9479774990826537e-10
1.5154327386110846,0.007433674839459791
1.2299118495076728e-8,0.0021891317630143687
1.7000485459744152,0.004684678545511409
1.224782416121459,3.444589681840932e-10
9.44613541487538e-9,0.003012528036234163
2.98729983871198e-6,0.003949217458418461
1.2502438386407921,1.4296505418630577e-11
1.342712149028964e-8,0.0027684646862176955
1.4228608326261012,0.0014893984029360867
1.2332300366890628e-8,0.0031110871863452164
1.6082521882248983,9.231946405046648e-5
9.296915592795775e-9,0.0012729720530466157
0.03614849815221865,0.007225850579416797
0.008548770948428742,0.002676789436326054
9.727535122484793e-9,0.002061820039758049
1.375850630206752,0.0016745782856284483
7.165762187683868e-9,0.0003842037259113006
5.515397780722848e-9,0.002080321367634621
1.2552114101124017,0.0015391422812665856
1.3199890454358822,0.0009583567473108807
1.487807263118508,0.006608892957751195
1.7204360318734047,0.008371175065482725
1.2799023068805517,0.0015709400219547109
1.1874643576561986e-8,0.002010811812494551
1.266192400530639,0.001923802595703245
1.4181745128365042,7.6453879872911e-11
1.2566855481670456,3.74977637753465e-11
2.0304944272879917,0.000894530501198516
1.3199640055572101e-8,2.7421553563302438e-11
0.20627355845604614,0.0043104613509552725
0.0008504451755073434,0.0007677843389691864
1.4023946033523098,0.005082714420076546
0.015342986295470533,0.0041300113368322395
1.4508108194605032,1.4266060521054332e-11
1.3205170858272988,1.4694781229824983e-11
1.3867699785809003e-8,3.5742359506975924e-11
1.0756281145976464e-8,0.005708868630690065
1.5587930573409214,0.004608726930462337
1.347185887001203,0.0037413027070047782
1.436454583032658e-8,0.0013309512775728214
1.1699740975880291e-8,0.0014885569822776972
1.3363846083675195,0.001454127693430235
1.2466946041401952e-8,2.231012063632402e-11
1.5996710088768872e-8,0.004693742928374867
5.0000380265327225e-5,1.220242845462095e-11
1.5083089868456517e-8,0.0028438561163930684
1.7311085866588806e-8,0.0045024692781101845
1.3783569712451404,0.0001453239038641393
1.5148809700613517,0.0016976157270748124
1.3199778425538382e-8,0.0027633744343818338
1.5302826027511223,0.0004784987958445206
1.3511219537702264,1.3027113351172697e-11
1.521482957373823,3.1968255442585806e-11
0.0054290685831164445,3.0279096881816e-6
1.3698476837068631e-8,0.002865518105745572
6.101734441057098e-9,0.0013423124589720691
1.3866711988593587,1.2540970505406412e-10
1.2331378787876396e-8,2.407377350157735e-11
1.3721985645439052,1.228585635137652e-11
1.4387514382071043,7.387824129899363e-11
1.556919543963971,0.002120206549634788
2.29582708585011,5.77872361195271e-11
1.3640153296483226,0.001004478836879746
0.0004988984471742126,0.00046551258586536464
1.0935216688802734e-8,0.0014198006844465508
1.165426531879251e-8,0.002435786476438645
1.345245611926076,3.689957058499574e-11
1.2543763708665163,0.0009460852332715742
1.344499415006063,0.00217632661465555
9.090876229355252e-9,1.1401191365227091e-11
1.1659789855883375e-8,2.172682136458722e-11
1.602796067123189e-8,0.00028949307857994153
0.005470141356385094,3.309943067343863e-5
7.468101759653326e-9,0.001475640114933816
1.4667634239413068,0.002859547798947643
1.354093870453154,0.0035691994894959966
1.5870136718620373e-8,0.0026187811984704815
1.3349219050266344e-8,4.012124495531893e-5
1.3541401385894631,0.0019414002553134967
1.420633374868922,0.005438956803310979
1.5291746797073131,0.0047530126476773606
9.855750203334493e-9,0.002726510260458326
1.205432122233761e-8,0.0004584355611986113
1.4619210538192344e-8,0.003149379866569814
1.3635047191380334,0.004187294004199487
1.4683033262395258,5.0811525456692804e-5
1.4467338621344372,1.9956197004358137e-11
1.325508613898282e-8,0.0018090610504471873
1.2460456176532228e-8,0.0043134477246372285
9.03858194674924e-9,1.5774052940447388e-11
1.469660060090285,0.0018749079712884742
0.003768168416157735,5.5006931380668595e-5
9.358334359899263e-9,1.3410958870852035e-5
8.2955282525903e-9,1.581313480220927e-11
1.5599308017711107,1.9984067538379485e-11
1.3930974193107766,0.001251522412456725
1.4346270428356376,1.5100744691987673e-6
1.3452657150631873,0.0022878996656871893
1.6086389400998722e-8,0.004364751234487525
8.932427891585718e-9,0.002238872554183398
0.0007599489135242624,2.4207868183390113e-11
0.11630036963170004,5.7874454193269996e-11
1.2130850737035943e-8,0.0018399511819972255
1.0008150848579298e-8,5.116546357047719e-11
1.0435566462121596e-8,0.0007937040759309396
1.2856797163613007,0.001567714514277114
1.4723596353064732,3.218868245456091e-11
4.432733502901591e-6,0.0058973257789715116
1.3934457438171113,1.4259141986580294e-11
1.2857374590432555,0.00146127111481207
1.2728405236009488,0.001806993539238574
0.016240703089486858,0.004035381455616439
9.541971178339857e-9,2.2730639966982824e-11
1.5748828033364203e-8,0.004218796683261053
1.3636304038659952,0.0032939104052338844
1.3576744714022908,0.0041878144269060155
9.72635947439072e-9,1.3694353422104352e-9
1.3234106924503006,0.005358029892045557
0.04009502644586103,0.005693731854874331
1.3437687746825708,0.003377692932311595
0.0004160895302233094,9.59509720586125e-12
1.4591364733474073,2.285529096244177e-11
1.0018578462532048e-8,0.0027368816363333467
3.792053267107258e-10,0.00021260065163185402
8.118732127234401e-9,0.0023558460147285595
1.4519594229926804,0.002507078833312713
1.3294946318843024,1.188813769945624e-5
1.1276512280074037e-8,4.92548621804024e-11
8.768887238180388e-9,5.362086840392947e-5
8.568834119173332e-9,4.304280200542582e-11
1.3806835479412491,0.001978582405256925
1.5346018931952477e-8,0.003824385181290001
1.714473978496266e-8,0.002607826269067286
1.3128304732355691,5.568999245067332e-13
1.1423134048336806e-8,0.0021750324784111665
1.3894677792727055,0.0016001151879808115
9.649036366846468e-9,7.529728037400661e-11
1.196370537632292e-8,0.0012283001393077928
1.312451573593914,0.002324631493200598
4.255877654521508e-9,0.00011139942019049615
0.01895901152113629,0.0048156465185213585
1.363403407760723,0.0009935551693408577
9.381518072894184e-9,0.001604878962634551
1.4910609265608978,0.0029875339093193114
1.3247069711689843,0.00027775135110154884
1.2738598497826864e-8,0.0011797467539505998
0.022858422528058666,0.00412674633972713
8.91051794720382e-9,1.2304953213897892e-10
1.783032507724657e-8,0.0038423197708262404
1.4055193259387622,2.0785433093876017e-11
1.3783227213641684,1.4112064997286785e-11
1.198892928346837e-8,2.9729301736214424e-11
0.07914272573429389,1.1335038206452553e-11
1.3467112828271834,6.408830667760208e-11
1.1992595795758584e-8,1.3298317022783905e-11
0.024747867588518255,0.004373341437973961
7.743424137839063e-9,0.00192315182475092
1.2212156796110169e-8,5.7529465914317466e-5
1.3460556606369028e-8,0.0015815712102491253
1.227566481959252e-8,0.00044650540156291127
1.3936071567510944,0.0012423841309895133
1.3424596270066876e-8,0.002554011774013148
1.2713453881044321e-8,2.5103618715555872e-11
1.2808577295825598,1.4144960006276775e-11
0.026626032394788383,0.005233524013104235
0.006763220297919915,0.0030718788868328677
1.2487109916225895e-8,1.0936458228551745e-10
1.344007401034375,0.0014860707145939788
1.301982124663223,0.0030470467814551
1.3623103096141187,2.1316276794977136e-11
1.6572447502981926e-8,0.002141680674107859
1.6051288882435846,3.4783021040588144e-11
1.5659620147174424e-8,0.006931254396773669
1.4088865664390058e-8,0.0038467173590317205
1.319036407029981e-8,0.00209576245816941
0.22073969489044531,0.003694044854178349
1.4328044128075368,4.504137566840499e-12
1.336539376736529,2.4451331667512317e-11
8.579574219987391e-9,0.0003747723810763866
1.3736230622137555,1.9857583695772982e-11
1.3477245016921968,0.004063205152074054
7.472841685090029e-9,2.0315133182081577e-11
1.2950513506990657,0.0003574531490929672
1.1485599293370916e-8,0.0004468910853262763
1.3549941546822548,1.620815727483989e-11
0.04566455728408617,0.005020019375523753
1.3025827411534794,0.0031884628056803523
0.06947421910750068,0.0016444201081574452
1.3358581172608806,0.0005752656012540055
2.2041743651106088e-7,7.558616925793566e-11
9.925826165478762e-9,1.6029672527634075e-11
1.2606985912688904,1.8418382233957667e-11
0.06311378946850016,0.00831775052951994
1.4675800520633527e-8,0.004699057526755025
1.1216882201002421e-8,1.0052285863726138e-12
6.498372595124673e-9,0.00010752462546572428
5.458683299379481e-8,0.001914315033196672
1.0421217114436073e-8,2.5637961419441498e-11
1.4157818972318197,0.002280668623625308
8.642440515878885e-9,0.004375233655053801
1.244568778991059,0.0017913428706338582
9.698343917163949e-9,0.0022962242052663004
9.687093104151063e-9,1.9047016004377325e-11
0.036934373628078714,0.0058931054587230075
1.6812076577524758e-8,0.007245159387173106
1.3231373030747333,0.0021740025521469267
1.4461257598571178,0.0009149307830978532
0.0019051030658594039,0.0011650018052700181
8.711325261894283e-9,1.4487226594003063e-11
1.3525443113433986,0.002051165579399583
7.886930508227177e-9,0.0013846202187333609
7.482840298092322e-9,0.00168248847753431
1.8972298721321126,5.108917561780778e-12
1.7370010616915383e-8,0.004599978759921508
1.3412400081278828e-8,2.1377887681378617e-11
1.0649336677738184e-8,0.00019466931278813165
1.4570280377193465,0.004149928448648445
9.219713336602188e-9,0.0005859897402470757
0.00440577496555708,7.546724329876864e-12
1.1732656884634458e-8,0.0016799210622148138
1.4083513188281587,0.0009721019220274503
9.221838124624562e-9,6.072592954805865e-11
1.3463543098400423,0.005299471928844773
1.316642967558225,0.00038638696538849984
1.2229307672905185e-8,0.003776280705760251
1.0244460334416588e-8,0.0019277179112776766
1.3793989121915438e-8,0.0034381016523356797
8.835751393916347e-9,0.0019842683775931837
9.099682458559362e-9,0.0005237093001710715
1.3173520430207338e-8,2.246095853934679e-11
1.0648440770187318e-8,0.00346165597812548
5.779905306473697e-9,0.0017172333897640653
1.6604360002534988,0.0001226444165612346
0.013587579018115718,0.0033434070533523543
9.544532737290282e-9,1.3683353850026268e-11
4.051786362534992e-9,0.00022632879855622592
1.5193624536882047,1.3622548609725728e-11
1.4074031463847172,2.7481165890366505e-11
1.1524315097355825e-8,0.0019304350134861407
1.4741034767974022e-8,0.003050194745549119
1.171161747965572e-8,2.4230827298178006e-6
6.911130644282867e-9,0.0032388614754727944
9.892072563180646e-9,1.3563707732730126e-5
1.5825551017247832,0.005367209311711793
1.2943385064246529,0.0030053580837285567
1.1605114990051162e-8,1.839378655246929e-11
1.5211842968862617,0.0019620276281106983
1.4316621782318923,0.0027377864778218757
1.152103780745048e-8,5.1568512992254524e-11
1.5140680727682079,0.0018554163131611102
1.3783506022604832,2.3271632934629483e-11
1.1395161643764784e-8,3.587825648015034e-11
1.3369090247696995,0.0025930212719335387
1.405650297999264e-8,0.0028050401486883715
1.3823679745213233,0.0029263442713738843
1.090446608264544e-8,2.2576121144860445e-11
1.3337348849840036,0.002513958632999915
4.5949665419431866e-5,4.593918919274278e-5
1.412759879593795e-8,0.004681377890132206
1.0304968977238306e-8,1.6645372268850888e-11
1.2562882739593968e-8,4.6468759213438276e-11
1.374477535023148,0.0032456355775044602
1.663708601836044,0.004198478475458313
7.451770290867503e-9,0.00021568731088029888
1.443603790055768e-8,0.005027975946581688
0.014877216114403057,0.003741413552947309
1.4410887110892925,0.0020779471112023617
9.028980750187924e-9,0.0024946709498719294
1.569221269170485e-8,0.006681099389642775
1.3442957974948313,0.002530317931086192
8.703241921129261e-9,0.0004985470432277455
1.2466505406957533,0.0008035193183870108
1.336942490007891,3.0481821110596044e-11
8.843900542373661e-9,0.002162509743673192
1.8839519248438312,0.003981083914110463
1.3436784155941444,2.6498600388498062e-11
1.0288349050454488e-8,0.001468915335629564
0.011574981145290196,0.0036390442732173603
1.3237177955860304e-8,1.943325825849258e-11
0.09667223288293379,0.0024361815895847802
1.417829410003222,0.004038563516530435
2.7019532859806853e-9,0.002683652747971643
1.4189278968548695,2.8635153766651798e-11
9.762499689611557e-9,6.372171110154022e-11
1.5515809093769315,0.0020133732181690346
1.449672374825589,0.001163345205983274
0.06847875673961235,0.0007652622057954039
1.3228843639003576,0.0016106522126195706
1.9818871793430057,0.0011845740638075784
1.2967701770509856,0.0016762158296505499
1.4919890946540386,0.0036437019284229315
1.337871263580991,0.0032105497260074924
1.1868970631250156e-8,2.2572832922114017e-11
1.2916489096436963e-8,0.0029130982183334614
1.4069386927204297,0.0008247808887602466
1.4005526646351625,1.1563030303141224e-11
1.2508219939479351e-8,0.00204814624464928
1.788915450718982,0.0038863533332405844
1.0677900851074386e-8,2.206726920524841e-11
0.00017400699582384395,9.32143523882127e-12
1.491077915042979,0.005107709354137616
1.114638678253706e-8,3.234853733185692e-11
1.337943644216742,2.7277616112911936e-11
9.444310948607196e-9,3.4652589778972494e-11
9.113507691988675e-9,5.583160385201161e-12
1.4180417832562553,0.001200888785909645
1.317371680672255,1.3262724195158124e-11
0.011698102072863422,0.002920698896615699
1.3861696940962716,0.004841500355534293
1.3262852234295104,0.0016258606719903226
1.8283265840232577e-8,0.003154334665178839
1.3480092282023934,1.0637642253767674e-5
1.1932606148947895e-8,0.0030463001569138643
1.3341435953421215,0.0022413757735445677
1.284747876139487,0.0006847358468035029
1.946074786174656e-8,0.005525236698022752
1.2147876794695912e-8,7.52749407357255e-12
0.010374029493973563,0.002740860544574182
1.5018019103254667,0.0029361766050586434
1.3235104796050325,2.948023494833836e-10
8.512834028967207e-9,1.1017666915629752e-11
0.001025652193825964,0.0014889079072072176
8.281115624801333e-9,0.0006340965646440193
0.00011368755700200894,0.00018920867469035126
1.3478414693697283,0.00424758616289654
0.0031414464745400605,0.001911443010727623
1.47514789121702e-8,0.004014379378338917
1.0975641779099508e-8,0.00020682998003543956
6.308185145929404e-9,0.001029714246027062
1.3749042107632197,0.0030625675494363415
1.3962574758970931,0.0011332295681166032
9.595458221316785e-9,1.3475632913894677e-11
9.452093708051848e-9,2.1252033418561595e-5
0.09062801795553371,2.654186001107868e-11
1.6399557257280155,2.1217681318295614e-10
1.2546736883843674,9.976570165846746e-11
0.09140743146536094,0.0018997872525090122
1.0194627314464457e-8,1.0923549707453398e-11
1.8094841521902798e-8,0.005082685510798642
1.359699952309653,0.0016112222234231709
1.7387830578227563,0.004314627493194013
1.947352647785302,0.004390040430293567
1.9403305978107723,1.936325018270155e-11
0.1538521657780139,0.0021360808875012125
9.085511480692067e-9,1.0772650684898715e-11
1.2845150847380822,0.0014905719011716859
1.3330926648209893,0.00530473648112788
1.1513081658842866e-8,0.004453271806923162
0.1683780944383996,2.3950995115301544e-11
1.4667185506990741e-8,0.0029792029521460107
1.3864807223004206e-8,0.003359810011490935
1.4510650060195752e-8,0.00538744235814122
1.3609712219167334,0.0010266011661622975
1.446526726510008,0.0055689791949987055
3.621288857538599e-9,0.0033996875092640504
9.429581999118786e-9,2.5769792894882263e-7
1.4502282859045414,0.00480135597545159
1.575105805519675e-8,0.0007581700751921181
1.2508285363027857e-8,0.0017372557859242298
1.313353024060665,0.001196807866350141
1.2872862183185593e-8,6.732906720121291e-12
1.3615415462356386,0.004519442360073016
1.6548191926823588e-8,0.004170452576916331
9.576727775732021e-9,0.0025319267614592844
1.2296999356294436,1.665194671845642e-11
1.199626522740049e-9,0.004016538824197041
0.1146750336547277,1.9714920706763907e-11
1.5347483800256383e-8,3.4950849892144906e-6
1.5762054081117765,0.005013216021662751
1.493759345393736,0.00208840754829039
0.002067740027599538,0.0020269051633972114
1.2542826846430437,0.0010774055463053614
1.437656361105635,0.007288485551790333
1.8848164167818105e-8,0.0037569001843662958
0.10193070660645642,4.1545173056276593e-11
1.3001105823615502,1.7722097582044856e-11
1.3246622381258286,2.3331462413217473e-11
1.3337777262658783e-8,0.005324905987560459
1.3278276197441253e-8,0.0056056744566882295
8.147485632443557e-9,0.0013137605625368927
0.03820685741948773,0.005851073856642032
1.356675449295156,1.559207768847077e-11
1.4072644157478782,0.0025393082745202647
1.2954109540931461e-8,0.00022272465566632884
0.014210950587045294,0.0040741105167915745
1.3865623507106322,0.0020601123606132487
1.3383004384392958,4.1358926445764174e-6
1.398530407752763,0.0014712482514479817
0.008005948225482078,3.4616960823090474e-6
9.876294531476633e-9,9.596508553055782e-5
1.4606757587214207,0.0057107082301034295
1.3523223556514294,2.009074367844857e-11
1.3514612391753076,0.002749016771769382
0.00034385717799599255,1.4011589543920105e-11
1.5818226987449082,5.865172782920883e-11
0.09893426874886843,0.0031629422326643294
0.012939735647670477,0.0030275414181896144
1.5908959132702787,0.0020346422412221756
1.46005885956591e-8,0.005221026795258085
1.4442699746840988,0.0026909827061449166
8.874655985484058e-9,7.094314443265473e-11
1.3603096015109617,0.003244813520220704
1.23093967267335,1.54126084482972e-11
1.3642069807493622,0.003422713081950234
1.0565993863968181e-8,0.0004965721216626672
1.3126012701498044,0.0004243069162409736
1.3411576928062474,0.0018619414445421648
9.976546286791436e-9,3.3308082832977194e-11
1.3273338443899532e-8,0.006157472963727178
1.423738262221749,0.0035638646377063377
1.3349386306650292e-8,0.0039708032673947125
1.922222322350406e-8,0.005389378209682467
9.87266747515355e-9,0.0025580647931132366
1.710277508160161e-8,0.005576773895345145
1.2951001792972134,0.0012108968609896569
1.3745506795912572,0.001974269594103292
1.2538666361137532,0.0011820671832236188
9.874636078803117e-9,0.0032753008318228047
1.3214296034808752,0.0038838802154017053
1.323867565371682,0.0026920380876798967
1.1043102129459486e-8,0.004398320996598996
0.0006469916557966723,0.0008290059004001201
3.6742122649640134e-5,3.672970560101428e-5
1.275417954107357,9.363694216484668e-12
1.7155475382349845e-8,0.006173922956000893
8.297951602758989e-9,2.7740047679574973e-11
1.0700111077914341e-8,0.002232671829506737
1.5040771722918735,0.005444311892688064
0.0048127682094902605,0.0018799864068047474
7.643516097939131e-9,9.023926749356093e-12
1.4967945790550786e-8,0.004705051277498064
1.3191948895122214,0.00028360935231770327
0.0037457886448179884,0.0019708133167716134
6.6990734840665794e-9,0.0021118859136860808
1.5399393358454188,0.001587205278404234
1.4112580088576558,8.708739317876558e-11
1.2514655739986815,0.0024425984340399
0.0048737127778720815,0.0018723985058993603
1.3100591401532476e-8,1.1301979217547392e-11
1.3293140449337106,0.00344229053339824
1.6374020772207591,0.0026549274257871196
1.4339882946122748,2.5190245996599017e-11
1.3625231455683997,0.0013542990549745095
1.8017840239449545e-8,0.006260654125542776
1.317739545005433,0.0011656045326562303
1.5951638272472215e-8,0.0010909704913369344
8.933725091675134e-9,0.0020463498188329336
0.09675778698654157,5.496700464209622e-11
1.3087724538807612,0.0017355685285218548
1.1627117740697951e-8,2.3059551466347823e-11
1.719786099040669e-8,0.0047779151550222075
1.319458084151678e-8,0.0014350134390889997
1.3158814428516101,0.0019669304186329707
1.0403378904717312e-8,0.001803888364005041
0.023756406441884665,0.004652953367004766
0.006301136026736183,0.0021797692800003326
1.1842113740934647e-8,0.00441779025575283
1.629667173868954,0.0005361166539335387
1.9567435978668798e-8,0.004568909256302431
0.0037015689389755485,0.0016407325018401315
1.0012444653975945e-8,0.0014805311102340053
1.7811896778998966,2.630706976270608e-11
9.435639614495667e-9,0.001950366424540167
8.180122795728589e-9,0.0016007290544939004
9.07085555217667e-9,0.0006316848118233982
7.771908297845652e-9,3.782256799324249e-12
1.3894885161294932,1.49569837784531e-11
1.3032622465048334,0.0019472318203514868
1.335217115495175,4.232155067742003e-11
1.2869233527424488,0.0024990523389380372
1.7330177814322898,0.00035270088377451967
1.6172343647986383e-8,0.004047775719288819
0.07757998355456466,0.0022732077456475786
1.9185471668107592,0.006931105584502886
1.2536391305475647,0.00041420808975809966
1.3911267198546289,0.00063228447129772
0.0003939276117236927,0.0005175436308365303
1.1711848980436202e-8,0.00375030616066869
1.327581530382714,0.0023271766478030415
1.261455605488976e-8,0.0032105399686836963
1.3302512493429426,0.003325168669500419
1.4215083001752589,0.00013293883794503677
1.4205191005489607e-8,0.0017825174335788802
1.251478152621742,0.0015808278357661541
1.031240608076509e-8,2.425925889325808e-11
1.367646491053251,0.0037508304372179764
7.622828874594788e-9,0.004078832082372509
1.7139289723342026,2.095843363167904e-11
1.4526669521175584,0.003118655241900187
1.6849308840252515,0.0019826461879682094
1.6201452541109083,0.00025053331035437853
1.0967455935819374e-8,0.0017896966026936796
1.3850744494659208,1.5131726733165592e-11
1.0007494257493946e-8,0.002248499261876562
1.5089305405837954,0.00010159827601839953
8.990455896098625e-9,0.0017612696435893803
1.2223303027086487,3.126001381053816e-11
1.382487137392652,2.7061192700733252e-11
1.5328835618878582,0.006050396750574455
0.06858815695447455,0.0028008875793149113
1.0839689872940371e-8,6.43979268491017e-12
1.3823771889173584,2.373170443134532e-11
1.4846997462167768,0.0014729172164712886
1.7870790480739522e-8,0.0017148957590853446
1.2975979071385193,4.8771471285198304e-11
1.316874567126948,0.003638602630962652
1.5887034532170227e-8,0.0053161621787960215
1.5693061936016468,0.0037317543764858476
1.2946753633653775e-8,0.004926858271949028
9.421986705905916e-9,3.068254480245986e-11
0.0032942981471516556,0.0008911934676205845
1.2727659819021793,0.00022161329222672232
1.2791667403320253,1.2787790684380335e-11
1.2595108135648168e-8,0.004542790096699638
1.2755341688692978,8.072439682150684e-5
1.1859513159741016e-8,9.881926959756962e-11
8.687905836011301e-9,4.8807501266024473e-11
1.2995125880494482,0.001911024650030832
0.12179851189913125,5.337059706769148e-11
1.1703793579100071e-8,0.0020689727907895416
7.457033394511446e-9,0.0015274286070444344
1.3438599074457852e-8,0.0014454825384514188
1.313107615464633,0.00254543122447265
1.3511110805322522,0.0037152637848466
1.1506454029605479e-8,2.8744867116861483e-6
1.3438548462871873,1.1934327769390387e-10
5.194552862306447e-9,0.0014018288139787973
1.4996131785891347,0.0005439623442601365
1.2762472445674189e-8,0.00017088696485306634
1.4466410524390725,0.0011269091202876517
1.351665544308398,0.0027146137965060983
1.0206945960518753e-8,1.843693275389332e-11
1.0517477306087201e-8,6.870870449305814e-11
7.369853803526004e-9,0.0027520515755554806
1.4226244162100163,0.0037754125708014626
9.66760018189016e-9,0.0023000201577847742
1.384367817373232,0.0017914691545529737
1.203560828528517e-8,0.005236094180407667
8.228741143882344e-9,4.517323966036092e-12
1.6269511229271992e-8,0.007433246039391554
0.04376205231100286,0.008325847601592651
1.5080887117241872,0.0037661323314656546
1.6274890141020977e-8,0.000669222032744447
0.0006153706252516134,0.0006105343380892168
1.3190865909810678,0.000301429097545646
1.2633853965322778e-8,0.0003500494348724652
0.0034949966330012038,3.814564563218113e-11
1.6215602990633422,0.004612615103521211
1.3433456732759377e-8,0.004657217391716147
2.997171919555891e-5,2.9960549539184846e-5
1.0294628212860724e-8,1.4682206109730344e-11
1.358724006263186,2.093543433944343e-11
1.261420051457534,0.0033195913755814876
1.3606344336616936,0.00552727884812392
0.004700247013995992,0.0017972604019668916
1.6097731803667321,0.001853450057408924
1.9224478373535592,0.000567609146097907
1.7771222483028788,0.00045580287118931025
1.4769423075070762,0.006192944657761334
1.2121781548842465e-8,0.004600677563669917
2.9803874951369865e-9,0.0016123922629767593
1.2541812903834009,0.003009757930986002
1.3394328368260282,0.0030056101805598172
9.082605945545411e-9,3.8704298982541597e-11
1.4025883026942114,1.9166621953994633e-11
1.2988960571570904,0.0005490907016366247
1.3387828963353049e-8,0.002999766226161066
1.3602758634616396e-8,0.00039029114664567696
9.165672573231303e-9,0.00199682518429141
1.251332149464488e-8,0.004340294519820837
1.3611560647121148,0.0008577832637071127
1.315063502391635e-8,0.002005355777998515
1.4986078959416906,0.003414748267697471
0.012744596438189546,0.0029997510370811855
0.09939314356482742,6.436255972414544e-5
1.2155979090662184e-8,2.6962213313955378e-11
1.3312834091740413,1.9653235497470154e-11
1.45087956400492,0.007061170265291697
1.4032461733572386,0.001975802918061726
1.3502640123122247e-8,0.0012566163598003329
0.0250586779329349,0.0054007209952357995
1.346094980527768e-8,0.0008194187024608136
1.784699583724144e-8,0.004800481293079751
1.4697873778354995,0.0007169357832443687
8.377151001751128e-9,2.853894061197823e-5
9.831986286943411e-9,6.0536540901795855e-12
9.828460547578929e-9,8.1886755282805e-12
7.945879930847147e-9,0.0014830032941985157
1.731851581634123,0.0022930243999991977
1.356468958133935,0.0022807471733210915
1.515764284366266e-8,0.006316794765223024
1.3048920432262159,0.00028761326254623143
1.927046618495853e-8,0.007217821972297496
1.321946212698163,0.000787235654185285
0.011385741648281782,0.002951829579382506
1.3239578865658779,0.00081489774305264
1.2983749665153945,0.0017487631281429357
1.334538714165971,1.0245916513039683e-11
1.3380565102241575,4.938971671263392e-11
4.154564617855864e-9,0.0010181842721837663
9.625142075796038e-9,2.5204921873029164e-11
0.0028094488784752864,0.0015508191455179809
1.3733647844032306,0.0032590383810130927
1.3509411322301663,0.0032469163439686833
1.214352926213516e-8,0.0039500193784397395
1.1755987901669195e-8,0.00021258701251836382
1.815322457956418e-8,0.006880446950853592
1.446552902580976,1.2299073889867103e-11
7.971281573053878e-9,0.00207174855192048
0.18389339660428602,0.002002437316997528
0.002660398028188649,0.0018132152803013598
1.2620249269316532e-8,0.004234713769336762
1.1582092853943373e-8,0.0019163872232237464
7.42412930427873e-9,1.7941857852963384e-11
1.2362130905342845,7.918376821891961e-11
1.2645077048625935,1.3847879823225017e-11
1.3351388998957114e-8,0.0031569393835280835
9.615988867751121e-9,4.862729138895633e-11
1.2287286745474396e-8,3.759091364075266e-11
1.5357337806333813,0.0020201053463159884
1.3736569440706237,2.6180208742389912e-11
1.3515446811894094e-8,2.5352197577135126e-11
1.288275748435853,0.003047114945700295
1.2879332091445606,0.0013153516675766222
1.2982126474672387e-8,4.467269447652352e-11
1.6793504987379042,0.004831865678328423
1.234597900672283e-8,0.0013649290471098188
1.4378426941644809,0.005248014349622589
1.4811800118824157e-8,0.00426944696927309
0.0067345791511963845,0.0022406035927316405
1.4817809325337419,1.6503433917982085e-11
1.512051246772854,0.005225112242426342
1.5563183964225204e-8,0.004705529483270861
1.1008112361680734e-8,0.0018356412934100769
7.586580345293789e-9,4.7709670214425907e-11
9.104443170116457e-9,0.001402647851671356
1.4235817782798887,0.003928860617020977
1.4559458688328328,0.008924855389770284
9.838391713534848e-9,0.0023049310265650996
9.718527512312162e-9,5.4959846030227853e-11
1.1547364825087787e-8,2.4930825719999256e-11
1.3460965480938702,1.890394775226267e-11
1.5011591425677207,0.005783070471361234
0.03301001241765832,0.004201073246552975
1.3258373472588232e-8,1.0270493458264148e-11
8.715475109699205e-9,0.00026303648877635773
0.0011707739628510944,0.00018510042701814453
1.4002615930537579,0.0025825573403256653
1.4080585501851461,0.0045050002907458635
1.4474821595565026,0.0029736440374260676
1.4955084295749386,0.0018422195531266952
1.825091851646696,0.0025016846427667054
1.4381285817923912,0.0020045867538027377
0.0004690213728685171,3.740805133417184e-11
0.06477572076963518,0.000530117195630903
9.227901140070406e-9,0.002290033339464985
1.1929433199524396e-8,2.3617523834812982e-11
0.0007511732023334955,0.0011104997282383995
7.541764063185673e-9,1.8232768828650632e-11
1.682906734180553,2.4113342816639347e-11
1.4838513243702251e-8,0.0032390001786147715
1.3749067556998682,0.0018712628553889494
1.226631931560364e-8,0.0034741799437561093
9.148300209739153e-9,4.520658625302327e-11
1.484412727419714,0.0004569687408532424
1.1685641906920929e-8,0.0004201118995680332
0.006538149229266142,1.413298963780631e-10
8.08632900931791e-9,0.0004811439982122663
1.1671663422778167e-8,0.0022549881159975977
1.530156742687029,0.002684781990386263
1.4665087372536334e-8,2.7846596690637087e-11
1.6049822393453301,1.508562202373481e-11
0.0015700505529413044,5.405882055334225e-11
1.3892732989238084e-8,0.0059768562828368555
0.00012837652985514991,0.00012836471924309976
7.363868896405325e-9,0.0013850832515887744
1.5660484551929383,0.0021057959662321595
9.352684404220416e-9,1.1599430179540392e-11
1.0783823362583237e-8,0.002526281754847842
1.304518259816869,1.7524834095216518e-11
1.0346339910700517e-8,1.851340773237241e-11
0.13890012399449436,5.1472778810563697e-11
1.2947550057790793e-8,0.0033197126224950484
1.475580471871863,0.0011950436448692019
1.3060264046924933e-8,2.0166984722681475e-5
9.415468412590729e-9,0.0019207992768167836
0.02748285163374964,0.005683942360066331
1.374464094465,1.6465766874867237e-11
8.778577428273106e-9,0.0003612760303737969
6.4782030429971795e-9,0.003567987690927629
1.3142723892708503,0.005503500996694823
9.971155567618996e-9,1.1506836822166934e-12
1.7172404098861983e-8,0.004226332353165943
1.2803402084935969,0.002964432502703299
0.001475816117210658,0.0011824265538508644
1.7035651414289584e-8,0.003529187511020085
1.3028151122770246,0.0016704989103972464
1.411783689540028e-8,0.000820359404286852
1.4700014628710991,4.708900112407651e-11
8.421854470215168e-9,1.7494953764164237e-12
1.668101823255343e-8,0.0074037833952440004
9.985284931176429e-9,2.0624174927835095e-11
7.966956572467845e-9,9.173077141870452e-11
0.04528907043409604,0.007583974361288964
1.2526856114742917,0.001014229455997971
1.4200253612703226,2.525311386172515e-11
1.3240755935900419e-8,0.0015006016045289734
0.0030557313833035117,0.0013940664650449572
1.2966420536825294,1.661052889234705e-11
1.3929535011061507,8.963961759313056e-7
1.2981492930225007,0.0036664827780193564
1.4150601692701263,0.0077046868211079825
1.1013377547989013e-8,0.004482365414634695
9.132980762909081e-9,4.4476766904462894e-11
1.414480038146957,2.887848689353108e-11
1.4831257272100005e-8,0.004385312356575391
1.365281290806585,1.4962480639792858e-11
1.2775607541992815,6.95994637603298e-11
0.00025019565311523457,0.0005646127177436821
1.4322228934519154,0.00010254142169926082
1.0446127568473216e-8,0.004284923019176837
1.3219065066413378,0.0029583655774727204
1.219526674844068,3.5847596010696666e-6
1.3570921259579345,0.004888938938949356
1.4825874059947133e-8,0.002574846832090796
1.3187985392027801,0.0014932685370006693
0.020673934378054905,0.004145103412198265
7.472874128041765e-9,0.003814487130954167
1.3515437158164434,0.004482528825099969
1.430077988249799,0.0017997989414719909
1.442914062225416,0.0038174857839017176
9.768102504661947e-9,7.629679544054151e-5
1.450796505272771,4.444185775771408e-6
1.7411708537619652,2.0895196948657785e-11
1.4934418091289592e-8,0.00561950454626854
1.783774264056539e-8,0.0009156829758384796
2.3019997963473902e-10,0.004489951787558582
8.227047619982885e-9,0.0011919826418399114
1.9467695879869405e-8,0.0048671831379292225
8.828660727238997e-9,6.314920001067861e-5
1.0964059879633128e-8,3.451608662515317e-11
1.3583357046216742,0.0012422656131312027
1.0649567857949361e-8,0.0018514896565973524
1.2899536022020373,0.0013024322266739934
9.121317646889434e-9,3.001717279416711e-11
1.0332137892579002e-8,0.002426593226895348
1.327058060431154e-8,0.0034755030953738356
1.9260000662977825e-8,0.007107851680570227
7.193286910410775e-9,5.637112122944485e-11
1.1841822867042496e-8,5.753345206993104e-11
1.4942330436445636e-8,0.003266364494225871
0.04487779002016824,0.0030427304758677927
8.167108071747184e-9,0.001896978161711928
0.0001749896379331717,0.00017497816273423492
1.9049921607847167,0.004263513239545369
0.0023978258723642114,0.0013297016232480321
0.0012325313325081042,0.0008174793339019225
7.250819969828556e-9,0.0007850252858284298
0.0018415420214395173,4.794325986810356e-11
1.2795602958346834e-8,0.0022304202342768413
1.4212691938831157,0.0011486077321011389
0.11792845077975014,0.0003500495891721468
1.5668171594212965e-8,0.0035119372685938986
1.6046420447655496,3.3652374705119594e-11
0.042321821841238755,0.0061834311511534045
1.5407636226175703,0.0022638599152857842
1.2521692884459272,0.0006331515816935494
1.3704906892663327,2.7435233496507853e-11
1.3268602397524588e-8,0.0032812138480134505
1.4337616269770105e-8,0.0015894054350836394
9.560965487867654e-9,6.090159070450313e-11
1.2475110210385518,0.0007419828298309658
1.3836345365775542,0.004432258976782822
1.2337017949406281,0.001789007111312863
8.761545528423822e-9,0.0022911389399353937
1.5769659107458152e-8,0.0033816238474195857
1.4115004535007813,0.001434442585063554
1.4780712018296899e-8,0.00200807150628323
1.4153662085549616,4.5091585116928746e-11
0.0032500486234426883,6.994448184902003e-5
1.2609852065176823,0.0004950228847387014
1.3877528453192022e-8,0.0024385300285359925
1.3323193836567424,4.911610988295463e-11
1.0351866464166506e-8,2.359718049768553e-11
8.550874107835577e-9,0.0017012423065401142
1.3686388344562805,2.3569967246757033e-11
1.2804298343978967e-8,0.001217312667916118
1.3300258142758725,2.2715423372756026e-11
1.2778087007640767e-8,2.5472977380584006e-11
1.3445845175725184,0.004247283335259664
1.293406770366868,1.2441263685347512e-11
1.6693841594148795e-8,0.0029677927089025507
1.6367941518044997,0.006006315932987696
1.3289159147874972,0.0015343381237830583

